Quantifying Control Performance Loss for a Least Significant Bits Authentication Scheme

Industrial control systems (ICSs) often consist of many legacy devices, which were designed without security requirements in mind. With the increase in cyberattacks targeting critical infrastructure, there is a growing urgency to develop legacy-compatible security solutions tailored to the specific needs and constraints of real-time control systems. We propose a least significant bits (LSBs) coding scheme providing message authentication and integrity, which is compatible with legacy devices and never compromises availability. The scheme comes with provable security guarantees, and we provide a simple yet effective method to deal with synchronization issues due to packet dropouts. Furthermore, we quantify the control performance loss for both a fixed-point and floating-point quantization architecture when using the proposed coding scheme. We demonstrate its effectiveness in detecting cyberattacks, as well as the impact on control performance, on a hydro power turbine control system.

==> Data/data_bias_injection_attack_dt.csv <==
k;t;x_k_norm;x_k_1;x_k_2;x_k_3;u_k_1;y_k_1;y_k_2;y_k_3;a_y_k_1;a_y_k_2;a_y_k_3;g_k
0;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0
1;1.0000;0.0289;-0.0048;-0.0285;0.0000;0.1718;-0.0048;-0.0285;0.0000;0.0000;0.0000;0.0000;0
2;2.0000;0.0612;0.0314;-0.0446;0.0278;-0.6112;0.0314;-0.0446;0.0278;0.0000;0.0000;0.0000;0
3;3.0000;0.0795;0.0775;0.0062;0.0166;-1.7134;0.0775;0.0062;0.0166;0.0000;0.0000;0.0000;0
4;4.0000;0.0863;0.0440;0.0460;-0.0582;-0.9771;0.0440;0.0460;-0.0582;0.0000;0.0000;0.0000;0
5;5.0000;0.0774;0.0204;0.0288;-0.0688;-0.4104;0.0204;0.0288;-0.0688;0.0000;0.0000;0.0000;0
6;6.0000;0.0687;0.0542;-0.0180;-0.0381;-1.0726;0.0542;-0.0180;-0.0381;0.0000;0.0000;0.0000;0
7;7.0000;0.0686;0.0067;-0.0649;-0.0214;0.0433;0.0067;-0.0649;-0.0214;0.0000;0.0000;0.0000;0
8;8.0000;0.1255;0.0397;-0.1074;0.0513;-0.6726;0.0397;-0.1074;0.0513;0.0000;0.0000;0.0000;0
9;9.0000;0.1660;0.0833;-0.1282;0.0648;-1.5845;0.0833;-0.1282;0.0648;0.0000;0.0000;0.0000;0
10;10.0000;0.1567;0.0868;-0.1195;0.0524;-1.6611;0.0868;-0.1195;0.0524;0.0000;0.0000;0.0000;0
11;11.0000;0.1831;0.0806;-0.1585;0.0434;-1.4192;0.0806;-0.1585;0.0434;0.0000;0.0000;0.0000;0
12;12.0000;0.1681;0.0721;-0.1284;0.0811;-1.3650;0.0721;-0.1284;0.0811;0.0000;0.0000;0.0000;0
13;13.0000;0.1591;0.0776;-0.1252;0.0603;-1.4584;0.0776;-0.1252;0.0603;0.0000;0.0000;0.0000;0
14;14.0000;0.1722;0.0644;-0.1500;0.0548;-1.1080;0.0644;-0.1500;0.0548;0.0000;0.0000;0.0000;0
15;15.0000;0.1872;0.0569;-0.1570;0.0846;-0.9714;0.0569;-0.1570;0.0846;0.0000;0.0000;0.0000;0
16;16.0000;0.1816;0.0071;-0.1542;0.0956;0.0807;0.0071;-0.1542;0.0956;0.0000;0.0000;0.0000;0
17;17.0000;0.1996;-0.0404;-0.1486;0.1270;1.0479;-0.0404;-0.1486;0.1270;0.0000;0.0000;0.0000;0
18;18.0000;0.2368;-0.0485;-0.1729;0.1544;1.2420;-0.0485;-0.1729;0.1544;0.0000;0.0000;0.0000;0
19;19.0000;0.2698;-0.0567;-0.1922;0.1806;1.4269;-0.0567;-0.1922;0.1806;0.0000;0.0000;0.0000;0
20;20.0000;0.2642;-0.0297;-0.1676;0.2021;0.7519;-0.0297;-0.1676;0.2021;0.0000;0.0000;0.0000;0
21;21.0000;0.1914;-0.0135;-0.1004;0.1624;-1.5068;-0.0135;-0.1004;0.1624;0.0707;-0.0537;0.2799;0
22;22.0000;0.6157;0.0113;-0.1485;-0.5974;-2.0017;0.0113;-0.1485;-0.5974;0.1172;-0.0010;0.3159;0
23;23.0000;1.0590;0.0067;-0.2845;-1.0200;-2.0824;0.0067;-0.2845;-1.0200;0.1613;0.0491;0.3501;1
24;24.0000;1.3903;0.0693;-0.4076;-1.3274;-3.7523;0.0693;-0.4076;-1.3274;0.2033;0.0966;0.3826;1
25;25.0000;1.7801;0.0967;-0.6091;-1.6698;-4.3732;0.0967;-0.6091;-1.6698;0.2431;0.1418;0.4135;1
26;26.0000;2.0859;0.1403;-0.8451;-1.9019;-5.3718;0.1403;-0.8451;-1.9019;0.2809;0.1847;0.4428;1
27;27.0000;2.3707;0.1614;-1.0944;-2.0968;-5.8527;0.1614;-1.0944;-2.0968;0.3169;0.2255;0.4707;1
28;28.0000;2.6260;0.1624;-1.3517;-2.2455;-5.9026;0.1624;-1.3517;-2.2455;0.3511;0.2642;0.4972;1
29;29.0000;2.8266;0.1736;-1.5511;-2.3566;-6.3294;0.1736;-1.5511;-2.3566;0.3835;0.3010;0.5223;1
30;30.0000;3.0820;0.1874;-1.7788;-2.5099;-6.6283;0.1874;-1.7788;-2.5099;0.4143;0.3359;0.5462;1
31;31.0000;3.3370;0.1463;-2.0620;-2.6196;-5.6425;0.1463;-2.0620;-2.6196;0.4436;0.3691;0.5689;1
32;32.0000;3.4940;0.1864;-2.2881;-2.6339;-6.6550;0.1864;-2.2881;-2.6339;0.4714;0.4007;0.5904;1
33;33.0000;3.7298;0.2006;-2.5222;-2.7404;-6.9065;0.2006;-2.5222;-2.7404;0.4979;0.4306;0.6109;1
34;34.0000;3.9041;0.2207;-2.7079;-2.8037;-7.4423;0.2207;-2.7079;-2.8037;0.5230;0.4591;0.6304;1
35;35.0000;4.1307;0.2607;-2.9264;-2.9036;-8.2421;0.2607;-2.9264;-2.9036;0.5468;0.4862;0.6488;1
36;36.0000;4.3669;0.2417;-3.1861;-2.9765;-7.6655;0.2417;-3.1861;-2.9765;0.5695;0.5119;0.6664;1
37;37.0000;4.5495;0.2711;-3.4463;-2.9576;-8.2502;0.2711;-3.4463;-2.9576;0.5910;0.5363;0.6831;1
38;38.0000;4.6856;0.2438;-3.6187;-2.9665;-7.7579;0.2438;-3.6187;-2.9665;0.6115;0.5594;0.6989;1
39;39.0000;4.8606;0.2193;-3.8169;-3.0013;-7.1861;0.2193;-3.8169;-3.0013;0.6309;0.5815;0.7140;1
40;40.0000;5.0254;0.2016;-4.0259;-3.0010;-6.7748;0.2016;-4.0259;-3.0010;0.6493;0.6024;0.7283;1
41;41.0000;5.1657;0.2118;-4.2056;-2.9921;-7.0188;0.2118;-4.2056;-2.9921;0.6669;0.6223;0.7419;1
42;42.0000;5.3301;0.2055;-4.3902;-3.0156;-6.8174;0.2055;-4.3902;-3.0156;0.6835;0.6412;0.7548;1
43;43.0000;5.4486;0.1991;-4.5360;-3.0121;-6.7293;0.1991;-4.5360;-3.0121;0.6993;0.6591;0.7670;1
44;44.0000;5.6335;0.1945;-4.7421;-3.0349;-6.4855;0.1945;-4.7421;-3.0349;0.7144;0.6762;0.7787;1
45;45.0000;5.7402;0.1857;-4.8885;-3.0031;-6.3453;0.1857;-4.8885;-3.0031;0.7287;0.6923;0.7898;1
46;46.0000;5.8959;0.1637;-5.0676;-3.0091;-5.7751;0.1637;-5.0676;-3.0091;0.7422;0.7077;0.8003;1
47;47.0000;5.9716;0.1327;-5.1771;-2.9732;-5.2200;0.1327;-5.1771;-2.9732;0.7551;0.7223;0.8102;1
48;48.0000;6.1088;0.0716;-5.3301;-2.9837;-3.8342;0.0716;-5.3301;-2.9837;0.7674;0.7362;0.8197;1
49;49.0000;6.1669;0.0033;-5.4248;-2.9329;-2.5020;0.0033;-5.4248;-2.9329;0.7790;0.7494;0.8288;1
50;50.0000;6.2508;-0.0211;-5.5271;-2.9194;-2.5020;0.0033;-5.4248;-2.9329;0.7790;0.7494;0.8288;1


==> Data/data_fixed_map_error.csv <==
x;Q(x);|e(x)|;|e_wm(x)|
0.0000;0.0000;0.0000;0.0625
0.0002;0.0000;0.0002;0.0623
0.0004;0.0000;0.0004;0.0621
0.0006;0.0000;0.0006;0.0619
0.0008;0.0000;0.0008;0.0617
0.0010;0.0000;0.0010;0.0615
0.0012;0.0000;0.0012;0.0613
0.0014;0.0000;0.0014;0.0611
0.0016;0.0000;0.0016;0.0609
0.0018;0.0000;0.0018;0.0607
0.0020;0.0000;0.0020;0.0605
0.0022;0.0000;0.0022;0.0603
0.0024;0.0000;0.0024;0.0601
0.0026;0.0000;0.0026;0.0599
0.0028;0.0000;0.0028;0.0597
0.0030;0.0000;0.0030;0.0595
0.0032;0.0000;0.0032;0.0593
0.0034;0.0000;0.0034;0.0591
0.0036;0.0000;0.0036;0.0589
0.0038;0.0000;0.0038;0.0587
0.0040;0.0000;0.0040;0.0585
0.0042;0.0000;0.0042;0.0583
0.0044;0.0000;0.0044;0.0581
0.0046;0.0000;0.0046;0.0579
0.0048;0.0000;0.0048;0.0577
0.0050;0.0000;0.0050;0.0575
0.0052;0.0000;0.0052;0.0573
0.0054;0.0000;0.0054;0.0571
0.0056;0.0000;0.0056;0.0569
0.0058;0.0000;0.0058;0.0567
0.0060;0.0000;0.0060;0.0565
0.0062;0.0000;0.0062;0.0563
0.0064;0.0000;0.0064;0.0561
0.0066;0.0000;0.0066;0.0559
0.0068;0.0000;0.0068;0.0557
0.0070;0.0000;0.0070;0.0555
0.0072;0.0000;0.0072;0.0553
0.0074;0.0000;0.0074;0.0551
0.0076;0.0000;0.0076;0.0549
0.0078;0.0000;0.0078;0.0547
0.0080;0.0000;0.0080;0.0545
0.0082;0.0000;0.0082;0.0543
0.0084;0.0000;0.0084;0.0541
0.0086;0.0000;0.0086;0.0539
0.0088;0.0000;0.0088;0.0537
0.0090;0.0000;0.0090;0.0535
0.0092;0.0000;0.0092;0.0533
0.0094;0.0000;0.0094;0.0531
0.0096;0.0000;0.0096;0.0529
0.0098;0.0000;0.0098;0.0527
0.0100;0.0000;0.0100;0.0525
0.0102;0.0000;0.0102;0.0523
0.0104;0.0000;0.0104;0.0521
0.0106;0.0000;0.0106;0.0519
0.0108;0.0000;0.0108;0.0517
0.0110;0.0000;0.0110;0.0515
0.0112;0.0000;0.0112;0.0513
0.0114;0.0000;0.0114;0.0511
0.0116;0.0000;0.0116;0.0509
0.0118;0.0000;0.0118;0.0507
0.0120;0.0000;0.0120;0.0505
0.0122;0.0000;0.0122;0.0503
0.0124;0.0000;0.0124;0.0501
0.0126;0.0000;0.0126;0.0499
0.0128;0.0000;0.0128;0.0497
0.0130;0.0000;0.0130;0.0495
0.0132;0.0000;0.0132;0.0493
0.0134;0.0000;0.0134;0.0491
0.0136;0.0000;0.0136;0.0489
0.0138;0.0000;0.0138;0.0487
0.0140;0.0000;0.0140;0.0485
0.0142;0.0000;0.0142;0.0483
0.0144;0.0000;0.0144;0.0481
0.0146;0.0000;0.0146;0.0479
0.0148;0.0000;0.0148;0.0477
0.0150;0.0000;0.0150;0.0475
0.0152;0.0000;0.0152;0.0473
0.0154;0.0000;0.0154;0.0471
0.0156;0.0000;0.0156;0.0469
0.0158;0.0000;0.0158;0.0467
0.0160;0.0000;0.0160;0.0465
0.0162;0.0000;0.0162;0.0463
0.0164;0.0000;0.0164;0.0461
0.0166;0.0000;0.0166;0.0459
0.0168;0.0000;0.0168;0.0457
0.0170;0.0000;0.0170;0.0455
0.0172;0.0000;0.0172;0.0453
0.0174;0.0000;0.0174;0.0451
0.0176;0.0000;0.0176;0.0449
0.0178;0.0000;0.0178;0.0447
0.0180;0.0000;0.0180;0.0445
0.0182;0.0000;0.0182;0.0443
0.0184;0.0000;0.0184;0.0441
0.0186;0.0000;0.0186;0.0439
0.0188;0.0000;0.0188;0.0437
0.0190;0.0000;0.0190;0.0435
0.0192;0.0000;0.0192;0.0433
0.0194;0.0000;0.0194;0.0431
0.0196;0.0000;0.0196;0.0429
0.0198;0.0000;0.0198;0.0427
0.0200;0.0000;0.0200;0.0425
0.0202;0.0000;0.0202;0.0423
0.0204;0.0000;0.0204;0.0421
0.0206;0.0000;0.0206;0.0419
0.0208;0.0000;0.0208;0.0417
0.0210;0.0000;0.0210;0.0415
0.0212;0.0000;0.0212;0.0413
0.0214;0.0000;0.0214;0.0411
0.0216;0.0000;0.0216;0.0409
0.0218;0.0000;0.0218;0.0407
0.0220;0.0000;0.0220;0.0405
0.0222;0.0000;0.0222;0.0403
0.0224;0.0000;0.0224;0.0401
0.0226;0.0000;0.0226;0.0399
0.0228;0.0000;0.0228;0.0397
0.0230;0.0000;0.0230;0.0395
0.0232;0.0000;0.0232;0.0393
0.0234;0.0000;0.0234;0.0391
0.0236;0.0000;0.0236;0.0389
0.0238;0.0000;0.0238;0.0387
0.0240;0.0000;0.0240;0.0385
0.0242;0.0000;0.0242;0.0383
0.0244;0.0000;0.0244;0.0381
0.0246;0.0000;0.0246;0.0379
0.0248;0.0000;0.0248;0.0377
0.0250;0.0000;0.0250;0.0375
0.0252;0.0000;0.0252;0.0373
0.0254;0.0000;0.0254;0.0371
0.0256;0.0000;0.0256;0.0369
0.0258;0.0000;0.0258;0.0367
0.0260;0.0000;0.0260;0.0365
0.0262;0.0000;0.0262;0.0363
0.0264;0.0000;0.0264;0.0361
0.0266;0.0000;0.0266;0.0359
0.0268;0.0000;0.0268;0.0357
0.0270;0.0000;0.0270;0.0355
0.0272;0.0000;0.0272;0.0353
0.0274;0.0000;0.0274;0.0351
0.0276;0.0000;0.0276;0.0349
0.0278;0.0000;0.0278;0.0347
0.0280;0.0000;0.0280;0.0345
0.0282;0.0000;0.0282;0.0343
0.0284;0.0000;0.0284;0.0341
0.0286;0.0000;0.0286;0.0339
0.0288;0.0000;0.0288;0.0337
0.0290;0.0000;0.0290;0.0335
0.0292;0.0000;0.0292;0.0333
0.0294;0.0000;0.0294;0.0331
0.0296;0.0000;0.0296;0.0329
0.0298;0.0000;0.0298;0.0327
0.0300;0.0000;0.0300;0.0325
0.0302;0.0000;0.0302;0.0323
0.0304;0.0000;0.0304;0.0321
0.0306;0.0000;0.0306;0.0319
0.0308;0.0000;0.0308;0.0317
0.0310;0.0000;0.0310;0.0315
0.0312;0.0000;0.0312;0.0313
0.0314;0.0625;0.0311;0.0314
0.0316;0.0625;0.0309;0.0316
0.0318;0.0625;0.0307;0.0318
0.0320;0.0625;0.0305;0.0320
0.0322;0.0625;0.0303;0.0322
0.0324;0.0625;0.0301;0.0324
0.0326;0.0625;0.0299;0.0326
0.0328;0.0625;0.0297;0.0328
0.0330;0.0625;0.0295;0.0330
0.0332;0.0625;0.0293;0.0332
0.0334;0.0625;0.0291;0.0334
0.0336;0.0625;0.0289;0.0336
0.0338;0.0625;0.0287;0.0338
0.0340;0.0625;0.0285;0.0340
0.0342;0.0625;0.0283;0.0342
0.0344;0.0625;0.0281;0.0344
0.0346;0.0625;0.0279;0.0346
0.0348;0.0625;0.0277;0.0348
0.0350;0.0625;0.0275;0.0350
0.0352;0.0625;0.0273;0.0352
0.0354;0.0625;0.0271;0.0354
0.0356;0.0625;0.0269;0.0356
0.0358;0.0625;0.0267;0.0358
0.0360;0.0625;0.0265;0.0360
0.0362;0.0625;0.0263;0.0362
0.0364;0.0625;0.0261;0.0364
0.0366;0.0625;0.0259;0.0366
0.0368;0.0625;0.0257;0.0368
0.0370;0.0625;0.0255;0.0370
0.0372;0.0625;0.0253;0.0372
0.0374;0.0625;0.0251;0.0374
0.0376;0.0625;0.0249;0.0376
0.0378;0.0625;0.0247;0.0378
0.0380;0.0625;0.0245;0.0380
0.0382;0.0625;0.0243;0.0382
0.0384;0.0625;0.0241;0.0384
0.0386;0.0625;0.0239;0.0386
0.0388;0.0625;0.0237;0.0388
0.0390;0.0625;0.0235;0.0390
0.0392;0.0625;0.0233;0.0392
0.0394;0.0625;0.0231;0.0394
0.0396;0.0625;0.0229;0.0396
0.0398;0.0625;0.0227;0.0398
0.0400;0.0625;0.0225;0.0400
0.0402;0.0625;0.0223;0.0402
0.0404;0.0625;0.0221;0.0404
0.0406;0.0625;0.0219;0.0406
0.0408;0.0625;0.0217;0.0408
0.0410;0.0625;0.0215;0.0410
0.0412;0.0625;0.0213;0.0412
0.0414;0.0625;0.0211;0.0414
0.0416;0.0625;0.0209;0.0416
0.0418;0.0625;0.0207;0.0418
0.0420;0.0625;0.0205;0.0420
0.0422;0.0625;0.0203;0.0422
0.0424;0.0625;0.0201;0.0424
0.0426;0.0625;0.0199;0.0426
0.0428;0.0625;0.0197;0.0428
0.0430;0.0625;0.0195;0.0430
0.0432;0.0625;0.0193;0.0432
0.0434;0.0625;0.0191;0.0434
0.0436;0.0625;0.0189;0.0436
0.0438;0.0625;0.0187;0.0438
0.0440;0.0625;0.0185;0.0440
0.0442;0.0625;0.0183;0.0442
0.0444;0.0625;0.0181;0.0444
0.0446;0.0625;0.0179;0.0446
0.0448;0.0625;0.0177;0.0448
0.0450;0.0625;0.0175;0.0450
0.0452;0.0625;0.0173;0.0452
0.0454;0.0625;0.0171;0.0454
0.0456;0.0625;0.0169;0.0456
0.0458;0.0625;0.0167;0.0458
0.0460;0.0625;0.0165;0.0460
0.0462;0.0625;0.0163;0.0462
0.0464;0.0625;0.0161;0.0464
0.0466;0.0625;0.0159;0.0466
0.0468;0.0625;0.0157;0.0468
0.0470;0.0625;0.0155;0.0470
0.0472;0.0625;0.0153;0.0472
0.0474;0.0625;0.0151;0.0474
0.0476;0.0625;0.0149;0.0476
0.0478;0.0625;0.0147;0.0478
0.0480;0.0625;0.0145;0.0480
0.0482;0.0625;0.0143;0.0482
0.0484;0.0625;0.0141;0.0484
0.0486;0.0625;0.0139;0.0486
0.0488;0.0625;0.0137;0.0488
0.0490;0.0625;0.0135;0.0490
0.0492;0.0625;0.0133;0.0492
0.0494;0.0625;0.0131;0.0494
0.0496;0.0625;0.0129;0.0496
0.0498;0.0625;0.0127;0.0498
0.0500;0.0625;0.0125;0.0500
0.0502;0.0625;0.0123;0.0502
0.0504;0.0625;0.0121;0.0504
0.0506;0.0625;0.0119;0.0506
0.0508;0.0625;0.0117;0.0508
0.0510;0.0625;0.0115;0.0510
0.0512;0.0625;0.0113;0.0512
0.0514;0.0625;0.0111;0.0514
0.0516;0.0625;0.0109;0.0516
0.0518;0.0625;0.0107;0.0518
0.0520;0.0625;0.0105;0.0520
0.0522;0.0625;0.0103;0.0522
0.0524;0.0625;0.0101;0.0524
0.0526;0.0625;0.0099;0.0526
0.0528;0.0625;0.0097;0.0528
0.0530;0.0625;0.0095;0.0530
0.0532;0.0625;0.0093;0.0532
0.0534;0.0625;0.0091;0.0534
0.0536;0.0625;0.0089;0.0536
0.0538;0.0625;0.0087;0.0538
0.0540;0.0625;0.0085;0.0540
0.0542;0.0625;0.0083;0.0542
0.0544;0.0625;0.0081;0.0544
0.0546;0.0625;0.0079;0.0546
0.0548;0.0625;0.0077;0.0548
0.0550;0.0625;0.0075;0.0550
0.0552;0.0625;0.0073;0.0552
0.0554;0.0625;0.0071;0.0554
0.0556;0.0625;0.0069;0.0556
0.0558;0.0625;0.0067;0.0558
0.0560;0.0625;0.0065;0.0560
0.0562;0.0625;0.0063;0.0562
0.0564;0.0625;0.0061;0.0564
0.0566;0.0625;0.0059;0.0566
0.0568;0.0625;0.0057;0.0568
0.0570;0.0625;0.0055;0.0570
0.0572;0.0625;0.0053;0.0572
0.0574;0.0625;0.0051;0.0574
0.0576;0.0625;0.0049;0.0576
0.0578;0.0625;0.0047;0.0578
0.0580;0.0625;0.0045;0.0580
0.0582;0.0625;0.0043;0.0582
0.0584;0.0625;0.0041;0.0584
0.0586;0.0625;0.0039;0.0586
0.0588;0.0625;0.0037;0.0588
0.0590;0.0625;0.0035;0.0590
0.0592;0.0625;0.0033;0.0592
0.0594;0.0625;0.0031;0.0594
0.0596;0.0625;0.0029;0.0596
0.0598;0.0625;0.0027;0.0598
0.0600;0.0625;0.0025;0.0600
0.0602;0.0625;0.0023;0.0602
0.0604;0.0625;0.0021;0.0604
0.0606;0.0625;0.0019;0.0606
0.0608;0.0625;0.0017;0.0608
0.0610;0.0625;0.0015;0.0610
0.0612;0.0625;0.0013;0.0612
0.0614;0.0625;0.0011;0.0614
0.0616;0.0625;0.0009;0.0616
0.0618;0.0625;0.0007;0.0618
0.0620;0.0625;0.0005;0.0620
0.0622;0.0625;0.0003;0.0622
0.0624;0.0625;0.0001;0.0624
0.0626;0.0625;0.0001;0.0626
0.0628;0.0625;0.0003;0.0628
0.0630;0.0625;0.0005;0.0630
0.0632;0.0625;0.0007;0.0632
0.0634;0.0625;0.0009;0.0634
0.0636;0.0625;0.0011;0.0636
0.0638;0.0625;0.0013;0.0638
0.0640;0.0625;0.0015;0.0640
0.0642;0.0625;0.0017;0.0642
0.0644;0.0625;0.0019;0.0644
0.0646;0.0625;0.0021;0.0646
0.0648;0.0625;0.0023;0.0648
0.0650;0.0625;0.0025;0.0650
0.0652;0.0625;0.0027;0.0652
0.0654;0.0625;0.0029;0.0654
0.0656;0.0625;0.0031;0.0656
0.0658;0.0625;0.0033;0.0658
0.0660;0.0625;0.0035;0.0660
0.0662;0.0625;0.0037;0.0662
0.0664;0.0625;0.0039;0.0664
0.0666;0.0625;0.0041;0.0666
0.0668;0.0625;0.0043;0.0668
0.0670;0.0625;0.0045;0.0670
0.0672;0.0625;0.0047;0.0672
0.0674;0.0625;0.0049;0.0674
0.0676;0.0625;0.0051;0.0676
0.0678;0.0625;0.0053;0.0678
0.0680;0.0625;0.0055;0.0680
0.0682;0.0625;0.0057;0.0682
0.0684;0.0625;0.0059;0.0684
0.0686;0.0625;0.0061;0.0686
0.0688;0.0625;0.0063;0.0688
0.0690;0.0625;0.0065;0.0690
0.0692;0.0625;0.0067;0.0692
0.0694;0.0625;0.0069;0.0694
0.0696;0.0625;0.0071;0.0696
0.0698;0.0625;0.0073;0.0698
0.0700;0.0625;0.0075;0.0700
0.0702;0.0625;0.0077;0.0702
0.0704;0.0625;0.0079;0.0704
0.0706;0.0625;0.0081;0.0706
0.0708;0.0625;0.0083;0.0708
0.0710;0.0625;0.0085;0.0710
0.0712;0.0625;0.0087;0.0712
0.0714;0.0625;0.0089;0.0714
0.0716;0.0625;0.0091;0.0716
0.0718;0.0625;0.0093;0.0718
0.0720;0.0625;0.0095;0.0720
0.0722;0.0625;0.0097;0.0722
0.0724;0.0625;0.0099;0.0724
0.0726;0.0625;0.0101;0.0726
0.0728;0.0625;0.0103;0.0728
0.0730;0.0625;0.0105;0.0730
0.0732;0.0625;0.0107;0.0732
0.0734;0.0625;0.0109;0.0734
0.0736;0.0625;0.0111;0.0736
0.0738;0.0625;0.0113;0.0738
0.0740;0.0625;0.0115;0.0740
0.0742;0.0625;0.0117;0.0742
0.0744;0.0625;0.0119;0.0744
0.0746;0.0625;0.0121;0.0746
0.0748;0.0625;0.0123;0.0748
0.0750;0.0625;0.0125;0.0750
0.0752;0.0625;0.0127;0.0752
0.0754;0.0625;0.0129;0.0754
0.0756;0.0625;0.0131;0.0756
0.0758;0.0625;0.0133;0.0758
0.0760;0.0625;0.0135;0.0760
0.0762;0.0625;0.0137;0.0762
0.0764;0.0625;0.0139;0.0764
0.0766;0.0625;0.0141;0.0766
0.0768;0.0625;0.0143;0.0768
0.0770;0.0625;0.0145;0.0770
0.0772;0.0625;0.0147;0.0772
0.0774;0.0625;0.0149;0.0774
0.0776;0.0625;0.0151;0.0776
0.0778;0.0625;0.0153;0.0778
0.0780;0.0625;0.0155;0.0780
0.0782;0.0625;0.0157;0.0782
0.0784;0.0625;0.0159;0.0784
0.0786;0.0625;0.0161;0.0786
0.0788;0.0625;0.0163;0.0788
0.0790;0.0625;0.0165;0.0790
0.0792;0.0625;0.0167;0.0792
0.0794;0.0625;0.0169;0.0794
0.0796;0.0625;0.0171;0.0796
0.0798;0.0625;0.0173;0.0798
0.0800;0.0625;0.0175;0.0800
0.0802;0.0625;0.0177;0.0802
0.0804;0.0625;0.0179;0.0804
0.0806;0.0625;0.0181;0.0806
0.0808;0.0625;0.0183;0.0808
0.0810;0.0625;0.0185;0.0810
0.0812;0.0625;0.0187;0.0812
0.0814;0.0625;0.0189;0.0814
0.0816;0.0625;0.0191;0.0816
0.0818;0.0625;0.0193;0.0818
0.0820;0.0625;0.0195;0.0820
0.0822;0.0625;0.0197;0.0822
0.0824;0.0625;0.0199;0.0824
0.0826;0.0625;0.0201;0.0826
0.0828;0.0625;0.0203;0.0828
0.0830;0.0625;0.0205;0.0830
0.0832;0.0625;0.0207;0.0832
0.0834;0.0625;0.0209;0.0834
0.0836;0.0625;0.0211;0.0836
0.0838;0.0625;0.0213;0.0838
0.0840;0.0625;0.0215;0.0840
0.0842;0.0625;0.0217;0.0842
0.0844;0.0625;0.0219;0.0844
0.0846;0.0625;0.0221;0.0846
0.0848;0.0625;0.0223;0.0848
0.0850;0.0625;0.0225;0.0850
0.0852;0.0625;0.0227;0.0852
0.0854;0.0625;0.0229;0.0854
0.0856;0.0625;0.0231;0.0856
0.0858;0.0625;0.0233;0.0858
0.0860;0.0625;0.0235;0.0860
0.0862;0.0625;0.0237;0.0862
0.0864;0.0625;0.0239;0.0864
0.0866;0.0625;0.0241;0.0866
0.0868;0.0625;0.0243;0.0868
0.0870;0.0625;0.0245;0.0870
0.0872;0.0625;0.0247;0.0872
0.0874;0.0625;0.0249;0.0874
0.0876;0.0625;0.0251;0.0876
0.0878;0.0625;0.0253;0.0878
0.0880;0.0625;0.0255;0.0880
0.0882;0.0625;0.0257;0.0882
0.0884;0.0625;0.0259;0.0884
0.0886;0.0625;0.0261;0.0886
0.0888;0.0625;0.0263;0.0888
0.0890;0.0625;0.0265;0.0890
0.0892;0.0625;0.0267;0.0892
0.0894;0.0625;0.0269;0.0894
0.0896;0.0625;0.0271;0.0896
0.0898;0.0625;0.0273;0.0898
0.0900;0.0625;0.0275;0.0900
0.0902;0.0625;0.0277;0.0902
0.0904;0.0625;0.0279;0.0904
0.0906;0.0625;0.0281;0.0906
0.0908;0.0625;0.0283;0.0908
0.0910;0.0625;0.0285;0.0910
0.0912;0.0625;0.0287;0.0912
0.0914;0.0625;0.0289;0.0914
0.0916;0.0625;0.0291;0.0916
0.0918;0.0625;0.0293;0.0918
0.0920;0.0625;0.0295;0.0920
0.0922;0.0625;0.0297;0.0922
0.0924;0.0625;0.0299;0.0924
0.0926;0.0625;0.0301;0.0926
0.0928;0.0625;0.0303;0.0928
0.0930;0.0625;0.0305;0.0930
0.0932;0.0625;0.0307;0.0932
0.0934;0.0625;0.0309;0.0934
0.0936;0.0625;0.0311;0.0936
0.0938;0.1250;0.0312;0.0937
0.0940;0.1250;0.0310;0.0935
0.0942;0.1250;0.0308;0.0933
0.0944;0.1250;0.0306;0.0931
0.0946;0.1250;0.0304;0.0929
0.0948;0.1250;0.0302;0.0927
0.0950;0.1250;0.0300;0.0925
0.0952;0.1250;0.0298;0.0923
0.0954;0.1250;0.0296;0.0921
0.0956;0.1250;0.0294;0.0919
0.0958;0.1250;0.0292;0.0917
0.0960;0.1250;0.0290;0.0915
0.0962;0.1250;0.0288;0.0913
0.0964;0.1250;0.0286;0.0911
0.0966;0.1250;0.0284;0.0909
0.0968;0.1250;0.0282;0.0907
0.0970;0.1250;0.0280;0.0905
0.0972;0.1250;0.0278;0.0903
0.0974;0.1250;0.0276;0.0901
0.0976;0.1250;0.0274;0.0899
0.0978;0.1250;0.0272;0.0897
0.0980;0.1250;0.0270;0.0895
0.0982;0.1250;0.0268;0.0893
0.0984;0.1250;0.0266;0.0891
0.0986;0.1250;0.0264;0.0889
0.0988;0.1250;0.0262;0.0887
0.0990;0.1250;0.0260;0.0885
0.0992;0.1250;0.0258;0.0883
0.0994;0.1250;0.0256;0.0881
0.0996;0.1250;0.0254;0.0879
0.0998;0.1250;0.0252;0.0877
0.1000;0.1250;0.0250;0.0875
0.1002;0.1250;0.0248;0.0873
0.1004;0.1250;0.0246;0.0871
0.1006;0.1250;0.0244;0.0869
0.1008;0.1250;0.0242;0.0867
0.1010;0.1250;0.0240;0.0865
0.1012;0.1250;0.0238;0.0863
0.1014;0.1250;0.0236;0.0861
0.1016;0.1250;0.0234;0.0859
0.1018;0.1250;0.0232;0.0857
0.1020;0.1250;0.0230;0.0855
0.1022;0.1250;0.0228;0.0853
0.1024;0.1250;0.0226;0.0851
0.1026;0.1250;0.0224;0.0849
0.1028;0.1250;0.0222;0.0847
0.1030;0.1250;0.0220;0.0845
0.1032;0.1250;0.0218;0.0843
0.1034;0.1250;0.0216;0.0841
0.1036;0.1250;0.0214;0.0839
0.1038;0.1250;0.0212;0.0837
0.1040;0.1250;0.0210;0.0835
0.1042;0.1250;0.0208;0.0833
0.1044;0.1250;0.0206;0.0831
0.1046;0.1250;0.0204;0.0829
0.1048;0.1250;0.0202;0.0827
0.1050;0.1250;0.0200;0.0825
0.1052;0.1250;0.0198;0.0823
0.1054;0.1250;0.0196;0.0821
0.1056;0.1250;0.0194;0.0819
0.1058;0.1250;0.0192;0.0817
0.1060;0.1250;0.0190;0.0815
0.1062;0.1250;0.0188;0.0813
0.1064;0.1250;0.0186;0.0811
0.1066;0.1250;0.0184;0.0809
0.1068;0.1250;0.0182;0.0807
0.1070;0.1250;0.0180;0.0805
0.1072;0.1250;0.0178;0.0803
0.1074;0.1250;0.0176;0.0801
0.1076;0.1250;0.0174;0.0799
0.1078;0.1250;0.0172;0.0797
0.1080;0.1250;0.0170;0.0795
0.1082;0.1250;0.0168;0.0793
0.1084;0.1250;0.0166;0.0791
0.1086;0.1250;0.0164;0.0789
0.1088;0.1250;0.0162;0.0787
0.1090;0.1250;0.0160;0.0785
0.1092;0.1250;0.0158;0.0783
0.1094;0.1250;0.0156;0.0781
0.1096;0.1250;0.0154;0.0779
0.1098;0.1250;0.0152;0.0777
0.1100;0.1250;0.0150;0.0775
0.1102;0.1250;0.0148;0.0773
0.1104;0.1250;0.0146;0.0771
0.1106;0.1250;0.0144;0.0769
0.1108;0.1250;0.0142;0.0767
0.1110;0.1250;0.0140;0.0765
0.1112;0.1250;0.0138;0.0763
0.1114;0.1250;0.0136;0.0761
0.1116;0.1250;0.0134;0.0759
0.1118;0.1250;0.0132;0.0757
0.1120;0.1250;0.0130;0.0755
0.1122;0.1250;0.0128;0.0753
0.1124;0.1250;0.0126;0.0751
0.1126;0.1250;0.0124;0.0749
0.1128;0.1250;0.0122;0.0747
0.1130;0.1250;0.0120;0.0745
0.1132;0.1250;0.0118;0.0743
0.1134;0.1250;0.0116;0.0741
0.1136;0.1250;0.0114;0.0739
0.1138;0.1250;0.0112;0.0737
0.1140;0.1250;0.0110;0.0735
0.1142;0.1250;0.0108;0.0733
0.1144;0.1250;0.0106;0.0731
0.1146;0.1250;0.0104;0.0729
0.1148;0.1250;0.0102;0.0727
0.1150;0.1250;0.0100;0.0725
0.1152;0.1250;0.0098;0.0723
0.1154;0.1250;0.0096;0.0721
0.1156;0.1250;0.0094;0.0719
0.1158;0.1250;0.0092;0.0717
0.1160;0.1250;0.0090;0.0715
0.1162;0.1250;0.0088;0.0713
0.1164;0.1250;0.0086;0.0711
0.1166;0.1250;0.0084;0.0709
0.1168;0.1250;0.0082;0.0707
0.1170;0.1250;0.0080;0.0705
0.1172;0.1250;0.0078;0.0703
0.1174;0.1250;0.0076;0.0701
0.1176;0.1250;0.0074;0.0699
0.1178;0.1250;0.0072;0.0697
0.1180;0.1250;0.0070;0.0695
0.1182;0.1250;0.0068;0.0693
0.1184;0.1250;0.0066;0.0691
0.1186;0.1250;0.0064;0.0689
0.1188;0.1250;0.0062;0.0687
0.1190;0.1250;0.0060;0.0685
0.1192;0.1250;0.0058;0.0683
0.1194;0.1250;0.0056;0.0681
0.1196;0.1250;0.0054;0.0679
0.1198;0.1250;0.0052;0.0677
0.1200;0.1250;0.0050;0.0675
0.1202;0.1250;0.0048;0.0673
0.1204;0.1250;0.0046;0.0671
0.1206;0.1250;0.0044;0.0669
0.1208;0.1250;0.0042;0.0667
0.1210;0.1250;0.0040;0.0665
0.1212;0.1250;0.0038;0.0663
0.1214;0.1250;0.0036;0.0661
0.1216;0.1250;0.0034;0.0659
0.1218;0.1250;0.0032;0.0657
0.1220;0.1250;0.0030;0.0655
0.1222;0.1250;0.0028;0.0653
0.1224;0.1250;0.0026;0.0651
0.1226;0.1250;0.0024;0.0649
0.1228;0.1250;0.0022;0.0647
0.1230;0.1250;0.0020;0.0645
0.1232;0.1250;0.0018;0.0643
0.1234;0.1250;0.0016;0.0641
0.1236;0.1250;0.0014;0.0639
0.1238;0.1250;0.0012;0.0637
0.1240;0.1250;0.0010;0.0635
0.1242;0.1250;0.0008;0.0633
0.1244;0.1250;0.0006;0.0631
0.1246;0.1250;0.0004;0.0629
0.1248;0.1250;0.0002;0.0627
0.1250;0.1250;0.0000;0.0625
0.1252;0.1250;0.0002;0.0623
0.1254;0.1250;0.0004;0.0621
0.1256;0.1250;0.0006;0.0619
0.1258;0.1250;0.0008;0.0617
0.1260;0.1250;0.0010;0.0615
0.1262;0.1250;0.0012;0.0613
0.1264;0.1250;0.0014;0.0611
0.1266;0.1250;0.0016;0.0609
0.1268;0.1250;0.0018;0.0607
0.1270;0.1250;0.0020;0.0605
0.1272;0.1250;0.0022;0.0603
0.1274;0.1250;0.0024;0.0601
0.1276;0.1250;0.0026;0.0599
0.1278;0.1250;0.0028;0.0597
0.1280;0.1250;0.0030;0.0595
0.1282;0.1250;0.0032;0.0593
0.1284;0.1250;0.0034;0.0591
0.1286;0.1250;0.0036;0.0589
0.1288;0.1250;0.0038;0.0587
0.1290;0.1250;0.0040;0.0585
0.1292;0.1250;0.0042;0.0583
0.1294;0.1250;0.0044;0.0581
0.1296;0.1250;0.0046;0.0579
0.1298;0.1250;0.0048;0.0577
0.1300;0.1250;0.0050;0.0575
0.1302;0.1250;0.0052;0.0573
0.1304;0.1250;0.0054;0.0571
0.1306;0.1250;0.0056;0.0569
0.1308;0.1250;0.0058;0.0567
0.1310;0.1250;0.0060;0.0565
0.1312;0.1250;0.0062;0.0563
0.1314;0.1250;0.0064;0.0561
0.1316;0.1250;0.0066;0.0559
0.1318;0.1250;0.0068;0.0557
0.1320;0.1250;0.0070;0.0555
0.1322;0.1250;0.0072;0.0553
0.1324;0.1250;0.0074;0.0551
0.1326;0.1250;0.0076;0.0549
0.1328;0.1250;0.0078;0.0547
0.1330;0.1250;0.0080;0.0545
0.1332;0.1250;0.0082;0.0543
0.1334;0.1250;0.0084;0.0541
0.1336;0.1250;0.0086;0.0539
0.1338;0.1250;0.0088;0.0537
0.1340;0.1250;0.0090;0.0535
0.1342;0.1250;0.0092;0.0533
0.1344;0.1250;0.0094;0.0531
0.1346;0.1250;0.0096;0.0529
0.1348;0.1250;0.0098;0.0527
0.1350;0.1250;0.0100;0.0525
0.1352;0.1250;0.0102;0.0523
0.1354;0.1250;0.0104;0.0521
0.1356;0.1250;0.0106;0.0519
0.1358;0.1250;0.0108;0.0517
0.1360;0.1250;0.0110;0.0515
0.1362;0.1250;0.0112;0.0513
0.1364;0.1250;0.0114;0.0511
0.1366;0.1250;0.0116;0.0509
0.1368;0.1250;0.0118;0.0507
0.1370;0.1250;0.0120;0.0505
0.1372;0.1250;0.0122;0.0503
0.1374;0.1250;0.0124;0.0501
0.1376;0.1250;0.0126;0.0499
0.1378;0.1250;0.0128;0.0497
0.1380;0.1250;0.0130;0.0495
0.1382;0.1250;0.0132;0.0493
0.1384;0.1250;0.0134;0.0491
0.1386;0.1250;0.0136;0.0489
0.1388;0.1250;0.0138;0.0487
0.1390;0.1250;0.0140;0.0485
0.1392;0.1250;0.0142;0.0483
0.1394;0.1250;0.0144;0.0481
0.1396;0.1250;0.0146;0.0479
0.1398;0.1250;0.0148;0.0477
0.1400;0.1250;0.0150;0.0475
0.1402;0.1250;0.0152;0.0473
0.1404;0.1250;0.0154;0.0471
0.1406;0.1250;0.0156;0.0469
0.1408;0.1250;0.0158;0.0467
0.1410;0.1250;0.0160;0.0465
0.1412;0.1250;0.0162;0.0463
0.1414;0.1250;0.0164;0.0461
0.1416;0.1250;0.0166;0.0459
0.1418;0.1250;0.0168;0.0457
0.1420;0.1250;0.0170;0.0455
0.1422;0.1250;0.0172;0.0453
0.1424;0.1250;0.0174;0.0451
0.1426;0.1250;0.0176;0.0449
0.1428;0.1250;0.0178;0.0447
0.1430;0.1250;0.0180;0.0445
0.1432;0.1250;0.0182;0.0443
0.1434;0.1250;0.0184;0.0441
0.1436;0.1250;0.0186;0.0439
0.1438;0.1250;0.0188;0.0437
0.1440;0.1250;0.0190;0.0435
0.1442;0.1250;0.0192;0.0433
0.1444;0.1250;0.0194;0.0431
0.1446;0.1250;0.0196;0.0429
0.1448;0.1250;0.0198;0.0427
0.1450;0.1250;0.0200;0.0425
0.1452;0.1250;0.0202;0.0423
0.1454;0.1250;0.0204;0.0421
0.1456;0.1250;0.0206;0.0419
0.1458;0.1250;0.0208;0.0417
0.1460;0.1250;0.0210;0.0415
0.1462;0.1250;0.0212;0.0413
0.1464;0.1250;0.0214;0.0411
0.1466;0.1250;0.0216;0.0409
0.1468;0.1250;0.0218;0.0407
0.1470;0.1250;0.0220;0.0405
0.1472;0.1250;0.0222;0.0403
0.1474;0.1250;0.0224;0.0401
0.1476;0.1250;0.0226;0.0399
0.1478;0.1250;0.0228;0.0397
0.1480;0.1250;0.0230;0.0395
0.1482;0.1250;0.0232;0.0393
0.1484;0.1250;0.0234;0.0391
0.1486;0.1250;0.0236;0.0389
0.1488;0.1250;0.0238;0.0387
0.1490;0.1250;0.0240;0.0385
0.1492;0.1250;0.0242;0.0383
0.1494;0.1250;0.0244;0.0381
0.1496;0.1250;0.0246;0.0379
0.1498;0.1250;0.0248;0.0377
0.1500;0.1250;0.0250;0.0375
0.1502;0.1250;0.0252;0.0373
0.1504;0.1250;0.0254;0.0371
0.1506;0.1250;0.0256;0.0369
0.1508;0.1250;0.0258;0.0367
0.1510;0.1250;0.0260;0.0365
0.1512;0.1250;0.0262;0.0363
0.1514;0.1250;0.0264;0.0361
0.1516;0.1250;0.0266;0.0359
0.1518;0.1250;0.0268;0.0357
0.1520;0.1250;0.0270;0.0355
0.1522;0.1250;0.0272;0.0353
0.1524;0.1250;0.0274;0.0351
0.1526;0.1250;0.0276;0.0349
0.1528;0.1250;0.0278;0.0347
0.1530;0.1250;0.0280;0.0345
0.1532;0.1250;0.0282;0.0343
0.1534;0.1250;0.0284;0.0341
0.1536;0.1250;0.0286;0.0339
0.1538;0.1250;0.0288;0.0337
0.1540;0.1250;0.0290;0.0335
0.1542;0.1250;0.0292;0.0333
0.1544;0.1250;0.0294;0.0331
0.1546;0.1250;0.0296;0.0329
0.1548;0.1250;0.0298;0.0327
0.1550;0.1250;0.0300;0.0325
0.1552;0.1250;0.0302;0.0323
0.1554;0.1250;0.0304;0.0321
0.1556;0.1250;0.0306;0.0319
0.1558;0.1250;0.0308;0.0317
0.1560;0.1250;0.0310;0.0315
0.1562;0.1250;0.0312;0.0313
0.1564;0.1875;0.0311;0.0314
0.1566;0.1875;0.0309;0.0316
0.1568;0.1875;0.0307;0.0318
0.1570;0.1875;0.0305;0.0320
0.1572;0.1875;0.0303;0.0322
0.1574;0.1875;0.0301;0.0324
0.1576;0.1875;0.0299;0.0326
0.1578;0.1875;0.0297;0.0328
0.1580;0.1875;0.0295;0.0330
0.1582;0.1875;0.0293;0.0332
0.1584;0.1875;0.0291;0.0334
0.1586;0.1875;0.0289;0.0336
0.1588;0.1875;0.0287;0.0338
0.1590;0.1875;0.0285;0.0340
0.1592;0.1875;0.0283;0.0342
0.1594;0.1875;0.0281;0.0344
0.1596;0.1875;0.0279;0.0346
0.1598;0.1875;0.0277;0.0348
0.1600;0.1875;0.0275;0.0350
0.1602;0.1875;0.0273;0.0352
0.1604;0.1875;0.0271;0.0354
0.1606;0.1875;0.0269;0.0356
0.1608;0.1875;0.0267;0.0358
0.1610;0.1875;0.0265;0.0360
0.1612;0.1875;0.0263;0.0362
0.1614;0.1875;0.0261;0.0364
0.1616;0.1875;0.0259;0.0366
0.1618;0.1875;0.0257;0.0368
0.1620;0.1875;0.0255;0.0370
0.1622;0.1875;0.0253;0.0372
0.1624;0.1875;0.0251;0.0374
0.1626;0.1875;0.0249;0.0376
0.1628;0.1875;0.0247;0.0378
0.1630;0.1875;0.0245;0.0380
0.1632;0.1875;0.0243;0.0382
0.1634;0.1875;0.0241;0.0384
0.1636;0.1875;0.0239;0.0386
0.1638;0.1875;0.0237;0.0388
0.1640;0.1875;0.0235;0.0390
0.1642;0.1875;0.0233;0.0392
0.1644;0.1875;0.0231;0.0394
0.1646;0.1875;0.0229;0.0396
0.1648;0.1875;0.0227;0.0398
0.1650;0.1875;0.0225;0.0400
0.1652;0.1875;0.0223;0.0402
0.1654;0.1875;0.0221;0.0404
0.1656;0.1875;0.0219;0.0406
0.1658;0.1875;0.0217;0.0408
0.1660;0.1875;0.0215;0.0410
0.1662;0.1875;0.0213;0.0412
0.1664;0.1875;0.0211;0.0414
0.1666;0.1875;0.0209;0.0416
0.1668;0.1875;0.0207;0.0418
0.1670;0.1875;0.0205;0.0420
0.1672;0.1875;0.0203;0.0422
0.1674;0.1875;0.0201;0.0424
0.1676;0.1875;0.0199;0.0426
0.1678;0.1875;0.0197;0.0428
0.1680;0.1875;0.0195;0.0430
0.1682;0.1875;0.0193;0.0432
0.1684;0.1875;0.0191;0.0434
0.1686;0.1875;0.0189;0.0436
0.1688;0.1875;0.0187;0.0438
0.1690;0.1875;0.0185;0.0440
0.1692;0.1875;0.0183;0.0442
0.1694;0.1875;0.0181;0.0444
0.1696;0.1875;0.0179;0.0446
0.1698;0.1875;0.0177;0.0448
0.1700;0.1875;0.0175;0.0450
0.1702;0.1875;0.0173;0.0452
0.1704;0.1875;0.0171;0.0454
0.1706;0.1875;0.0169;0.0456
0.1708;0.1875;0.0167;0.0458
0.1710;0.1875;0.0165;0.0460
0.1712;0.1875;0.0163;0.0462
0.1714;0.1875;0.0161;0.0464
0.1716;0.1875;0.0159;0.0466
0.1718;0.1875;0.0157;0.0468
0.1720;0.1875;0.0155;0.0470
0.1722;0.1875;0.0153;0.0472
0.1724;0.1875;0.0151;0.0474
0.1726;0.1875;0.0149;0.0476
0.1728;0.1875;0.0147;0.0478
0.1730;0.1875;0.0145;0.0480
0.1732;0.1875;0.0143;0.0482
0.1734;0.1875;0.0141;0.0484
0.1736;0.1875;0.0139;0.0486
0.1738;0.1875;0.0137;0.0488
0.1740;0.1875;0.0135;0.0490
0.1742;0.1875;0.0133;0.0492
0.1744;0.1875;0.0131;0.0494
0.1746;0.1875;0.0129;0.0496
0.1748;0.1875;0.0127;0.0498
0.1750;0.1875;0.0125;0.0500
0.1752;0.1875;0.0123;0.0502
0.1754;0.1875;0.0121;0.0504
0.1756;0.1875;0.0119;0.0506
0.1758;0.1875;0.0117;0.0508
0.1760;0.1875;0.0115;0.0510
0.1762;0.1875;0.0113;0.0512
0.1764;0.1875;0.0111;0.0514
0.1766;0.1875;0.0109;0.0516
0.1768;0.1875;0.0107;0.0518
0.1770;0.1875;0.0105;0.0520
0.1772;0.1875;0.0103;0.0522
0.1774;0.1875;0.0101;0.0524
0.1776;0.1875;0.0099;0.0526
0.1778;0.1875;0.0097;0.0528
0.1780;0.1875;0.0095;0.0530
0.1782;0.1875;0.0093;0.0532
0.1784;0.1875;0.0091;0.0534
0.1786;0.1875;0.0089;0.0536
0.1788;0.1875;0.0087;0.0538
0.1790;0.1875;0.0085;0.0540
0.1792;0.1875;0.0083;0.0542
0.1794;0.1875;0.0081;0.0544
0.1796;0.1875;0.0079;0.0546
0.1798;0.1875;0.0077;0.0548
0.1800;0.1875;0.0075;0.0550
0.1802;0.1875;0.0073;0.0552
0.1804;0.1875;0.0071;0.0554
0.1806;0.1875;0.0069;0.0556
0.1808;0.1875;0.0067;0.0558
0.1810;0.1875;0.0065;0.0560
0.1812;0.1875;0.0063;0.0562
0.1814;0.1875;0.0061;0.0564
0.1816;0.1875;0.0059;0.0566
0.1818;0.1875;0.0057;0.0568
0.1820;0.1875;0.0055;0.0570
0.1822;0.1875;0.0053;0.0572
0.1824;0.1875;0.0051;0.0574
0.1826;0.1875;0.0049;0.0576
0.1828;0.1875;0.0047;0.0578
0.1830;0.1875;0.0045;0.0580
0.1832;0.1875;0.0043;0.0582
0.1834;0.1875;0.0041;0.0584
0.1836;0.1875;0.0039;0.0586
0.1838;0.1875;0.0037;0.0588
0.1840;0.1875;0.0035;0.0590
0.1842;0.1875;0.0033;0.0592
0.1844;0.1875;0.0031;0.0594
0.1846;0.1875;0.0029;0.0596
0.1848;0.1875;0.0027;0.0598
0.1850;0.1875;0.0025;0.0600
0.1852;0.1875;0.0023;0.0602
0.1854;0.1875;0.0021;0.0604
0.1856;0.1875;0.0019;0.0606
0.1858;0.1875;0.0017;0.0608
0.1860;0.1875;0.0015;0.0610
0.1862;0.1875;0.0013;0.0612
0.1864;0.1875;0.0011;0.0614
0.1866;0.1875;0.0009;0.0616
0.1868;0.1875;0.0007;0.0618
0.1870;0.1875;0.0005;0.0620
0.1872;0.1875;0.0003;0.0622
0.1874;0.1875;0.0001;0.0624
0.1876;0.1875;0.0001;0.0626
0.1878;0.1875;0.0003;0.0628
0.1880;0.1875;0.0005;0.0630
0.1882;0.1875;0.0007;0.0632
0.1884;0.1875;0.0009;0.0634
0.1886;0.1875;0.0011;0.0636
0.1888;0.1875;0.0013;0.0638
0.1890;0.1875;0.0015;0.0640
0.1892;0.1875;0.0017;0.0642
0.1894;0.1875;0.0019;0.0644
0.1896;0.1875;0.0021;0.0646
0.1898;0.1875;0.0023;0.0648
0.1900;0.1875;0.0025;0.0650
0.1902;0.1875;0.0027;0.0652
0.1904;0.1875;0.0029;0.0654
0.1906;0.1875;0.0031;0.0656
0.1908;0.1875;0.0033;0.0658
0.1910;0.1875;0.0035;0.0660
0.1912;0.1875;0.0037;0.0662
0.1914;0.1875;0.0039;0.0664
0.1916;0.1875;0.0041;0.0666
0.1918;0.1875;0.0043;0.0668
0.1920;0.1875;0.0045;0.0670
0.1922;0.1875;0.0047;0.0672
0.1924;0.1875;0.0049;0.0674
0.1926;0.1875;0.0051;0.0676
0.1928;0.1875;0.0053;0.0678
0.1930;0.1875;0.0055;0.0680
0.1932;0.1875;0.0057;0.0682
0.1934;0.1875;0.0059;0.0684
0.1936;0.1875;0.0061;0.0686
0.1938;0.1875;0.0063;0.0688
0.1940;0.1875;0.0065;0.0690
0.1942;0.1875;0.0067;0.0692
0.1944;0.1875;0.0069;0.0694
0.1946;0.1875;0.0071;0.0696
0.1948;0.1875;0.0073;0.0698
0.1950;0.1875;0.0075;0.0700
0.1952;0.1875;0.0077;0.0702
0.1954;0.1875;0.0079;0.0704
0.1956;0.1875;0.0081;0.0706
0.1958;0.1875;0.0083;0.0708
0.1960;0.1875;0.0085;0.0710
0.1962;0.1875;0.0087;0.0712
0.1964;0.1875;0.0089;0.0714
0.1966;0.1875;0.0091;0.0716
0.1968;0.1875;0.0093;0.0718
0.1970;0.1875;0.0095;0.0720
0.1972;0.1875;0.0097;0.0722
0.1974;0.1875;0.0099;0.0724
0.1976;0.1875;0.0101;0.0726
0.1978;0.1875;0.0103;0.0728
0.1980;0.1875;0.0105;0.0730
0.1982;0.1875;0.0107;0.0732
0.1984;0.1875;0.0109;0.0734
0.1986;0.1875;0.0111;0.0736
0.1988;0.1875;0.0113;0.0738
0.1990;0.1875;0.0115;0.0740
0.1992;0.1875;0.0117;0.0742
0.1994;0.1875;0.0119;0.0744
0.1996;0.1875;0.0121;0.0746
0.1998;0.1875;0.0123;0.0748
0.2000;0.1875;0.0125;0.0750
0.2002;0.1875;0.0127;0.0752
0.2004;0.1875;0.0129;0.0754
0.2006;0.1875;0.0131;0.0756
0.2008;0.1875;0.0133;0.0758
0.2010;0.1875;0.0135;0.0760
0.2012;0.1875;0.0137;0.0762
0.2014;0.1875;0.0139;0.0764
0.2016;0.1875;0.0141;0.0766
0.2018;0.1875;0.0143;0.0768
0.2020;0.1875;0.0145;0.0770
0.2022;0.1875;0.0147;0.0772
0.2024;0.1875;0.0149;0.0774
0.2026;0.1875;0.0151;0.0776
0.2028;0.1875;0.0153;0.0778
0.2030;0.1875;0.0155;0.0780
0.2032;0.1875;0.0157;0.0782
0.2034;0.1875;0.0159;0.0784
0.2036;0.1875;0.0161;0.0786
0.2038;0.1875;0.0163;0.0788
0.2040;0.1875;0.0165;0.0790
0.2042;0.1875;0.0167;0.0792
0.2044;0.1875;0.0169;0.0794
0.2046;0.1875;0.0171;0.0796
0.2048;0.1875;0.0173;0.0798
0.2050;0.1875;0.0175;0.0800
0.2052;0.1875;0.0177;0.0802
0.2054;0.1875;0.0179;0.0804
0.2056;0.1875;0.0181;0.0806
0.2058;0.1875;0.0183;0.0808
0.2060;0.1875;0.0185;0.0810
0.2062;0.1875;0.0187;0.0812
0.2064;0.1875;0.0189;0.0814
0.2066;0.1875;0.0191;0.0816
0.2068;0.1875;0.0193;0.0818
0.2070;0.1875;0.0195;0.0820
0.2072;0.1875;0.0197;0.0822
0.2074;0.1875;0.0199;0.0824
0.2076;0.1875;0.0201;0.0826
0.2078;0.1875;0.0203;0.0828
0.2080;0.1875;0.0205;0.0830
0.2082;0.1875;0.0207;0.0832
0.2084;0.1875;0.0209;0.0834
0.2086;0.1875;0.0211;0.0836
0.2088;0.1875;0.0213;0.0838
0.2090;0.1875;0.0215;0.0840
0.2092;0.1875;0.0217;0.0842
0.2094;0.1875;0.0219;0.0844
0.2096;0.1875;0.0221;0.0846
0.2098;0.1875;0.0223;0.0848
0.2100;0.1875;0.0225;0.0850
0.2102;0.1875;0.0227;0.0852
0.2104;0.1875;0.0229;0.0854
0.2106;0.1875;0.0231;0.0856
0.2108;0.1875;0.0233;0.0858
0.2110;0.1875;0.0235;0.0860
0.2112;0.1875;0.0237;0.0862
0.2114;0.1875;0.0239;0.0864
0.2116;0.1875;0.0241;0.0866
0.2118;0.1875;0.0243;0.0868
0.2120;0.1875;0.0245;0.0870
0.2122;0.1875;0.0247;0.0872
0.2124;0.1875;0.0249;0.0874
0.2126;0.1875;0.0251;0.0876
0.2128;0.1875;0.0253;0.0878
0.2130;0.1875;0.0255;0.0880
0.2132;0.1875;0.0257;0.0882
0.2134;0.1875;0.0259;0.0884
0.2136;0.1875;0.0261;0.0886
0.2138;0.1875;0.0263;0.0888
0.2140;0.1875;0.0265;0.0890
0.2142;0.1875;0.0267;0.0892
0.2144;0.1875;0.0269;0.0894
0.2146;0.1875;0.0271;0.0896
0.2148;0.1875;0.0273;0.0898
0.2150;0.1875;0.0275;0.0900
0.2152;0.1875;0.0277;0.0902
0.2154;0.1875;0.0279;0.0904
0.2156;0.1875;0.0281;0.0906
0.2158;0.1875;0.0283;0.0908
0.2160;0.1875;0.0285;0.0910
0.2162;0.1875;0.0287;0.0912
0.2164;0.1875;0.0289;0.0914
0.2166;0.1875;0.0291;0.0916
0.2168;0.1875;0.0293;0.0918
0.2170;0.1875;0.0295;0.0920
0.2172;0.1875;0.0297;0.0922
0.2174;0.1875;0.0299;0.0924
0.2176;0.1875;0.0301;0.0926
0.2178;0.1875;0.0303;0.0928
0.2180;0.1875;0.0305;0.0930
0.2182;0.1875;0.0307;0.0932
0.2184;0.1875;0.0309;0.0934
0.2186;0.1875;0.0311;0.0936
0.2188;0.2500;0.0312;0.0937
0.2190;0.2500;0.0310;0.0935
0.2192;0.2500;0.0308;0.0933
0.2194;0.2500;0.0306;0.0931
0.2196;0.2500;0.0304;0.0929
0.2198;0.2500;0.0302;0.0927
0.2200;0.2500;0.0300;0.0925
0.2202;0.2500;0.0298;0.0923
0.2204;0.2500;0.0296;0.0921
0.2206;0.2500;0.0294;0.0919
0.2208;0.2500;0.0292;0.0917
0.2210;0.2500;0.0290;0.0915
0.2212;0.2500;0.0288;0.0913
0.2214;0.2500;0.0286;0.0911
0.2216;0.2500;0.0284;0.0909
0.2218;0.2500;0.0282;0.0907
0.2220;0.2500;0.0280;0.0905
0.2222;0.2500;0.0278;0.0903
0.2224;0.2500;0.0276;0.0901
0.2226;0.2500;0.0274;0.0899
0.2228;0.2500;0.0272;0.0897
0.2230;0.2500;0.0270;0.0895
0.2232;0.2500;0.0268;0.0893
0.2234;0.2500;0.0266;0.0891
0.2236;0.2500;0.0264;0.0889
0.2238;0.2500;0.0262;0.0887
0.2240;0.2500;0.0260;0.0885
0.2242;0.2500;0.0258;0.0883
0.2244;0.2500;0.0256;0.0881
0.2246;0.2500;0.0254;0.0879
0.2248;0.2500;0.0252;0.0877
0.2250;0.2500;0.0250;0.0875
0.2252;0.2500;0.0248;0.0873
0.2254;0.2500;0.0246;0.0871
0.2256;0.2500;0.0244;0.0869
0.2258;0.2500;0.0242;0.0867
0.2260;0.2500;0.0240;0.0865
0.2262;0.2500;0.0238;0.0863
0.2264;0.2500;0.0236;0.0861
0.2266;0.2500;0.0234;0.0859
0.2268;0.2500;0.0232;0.0857
0.2270;0.2500;0.0230;0.0855
0.2272;0.2500;0.0228;0.0853
0.2274;0.2500;0.0226;0.0851
0.2276;0.2500;0.0224;0.0849
0.2278;0.2500;0.0222;0.0847
0.2280;0.2500;0.0220;0.0845
0.2282;0.2500;0.0218;0.0843
0.2284;0.2500;0.0216;0.0841
0.2286;0.2500;0.0214;0.0839
0.2288;0.2500;0.0212;0.0837
0.2290;0.2500;0.0210;0.0835
0.2292;0.2500;0.0208;0.0833
0.2294;0.2500;0.0206;0.0831
0.2296;0.2500;0.0204;0.0829
0.2298;0.2500;0.0202;0.0827
0.2300;0.2500;0.0200;0.0825
0.2302;0.2500;0.0198;0.0823
0.2304;0.2500;0.0196;0.0821
0.2306;0.2500;0.0194;0.0819
0.2308;0.2500;0.0192;0.0817
0.2310;0.2500;0.0190;0.0815
0.2312;0.2500;0.0188;0.0813
0.2314;0.2500;0.0186;0.0811
0.2316;0.2500;0.0184;0.0809
0.2318;0.2500;0.0182;0.0807
0.2320;0.2500;0.0180;0.0805
0.2322;0.2500;0.0178;0.0803
0.2324;0.2500;0.0176;0.0801
0.2326;0.2500;0.0174;0.0799
0.2328;0.2500;0.0172;0.0797
0.2330;0.2500;0.0170;0.0795
0.2332;0.2500;0.0168;0.0793
0.2334;0.2500;0.0166;0.0791
0.2336;0.2500;0.0164;0.0789
0.2338;0.2500;0.0162;0.0787
0.2340;0.2500;0.0160;0.0785
0.2342;0.2500;0.0158;0.0783
0.2344;0.2500;0.0156;0.0781
0.2346;0.2500;0.0154;0.0779
0.2348;0.2500;0.0152;0.0777
0.2350;0.2500;0.0150;0.0775
0.2352;0.2500;0.0148;0.0773
0.2354;0.2500;0.0146;0.0771
0.2356;0.2500;0.0144;0.0769
0.2358;0.2500;0.0142;0.0767
0.2360;0.2500;0.0140;0.0765
0.2362;0.2500;0.0138;0.0763
0.2364;0.2500;0.0136;0.0761
0.2366;0.2500;0.0134;0.0759
0.2368;0.2500;0.0132;0.0757
0.2370;0.2500;0.0130;0.0755
0.2372;0.2500;0.0128;0.0753
0.2374;0.2500;0.0126;0.0751
0.2376;0.2500;0.0124;0.0749
0.2378;0.2500;0.0122;0.0747
0.2380;0.2500;0.0120;0.0745
0.2382;0.2500;0.0118;0.0743
0.2384;0.2500;0.0116;0.0741
0.2386;0.2500;0.0114;0.0739
0.2388;0.2500;0.0112;0.0737
0.2390;0.2500;0.0110;0.0735
0.2392;0.2500;0.0108;0.0733
0.2394;0.2500;0.0106;0.0731
0.2396;0.2500;0.0104;0.0729
0.2398;0.2500;0.0102;0.0727
0.2400;0.2500;0.0100;0.0725
0.2402;0.2500;0.0098;0.0723
0.2404;0.2500;0.0096;0.0721
0.2406;0.2500;0.0094;0.0719
0.2408;0.2500;0.0092;0.0717
0.2410;0.2500;0.0090;0.0715
0.2412;0.2500;0.0088;0.0713
0.2414;0.2500;0.0086;0.0711
0.2416;0.2500;0.0084;0.0709
0.2418;0.2500;0.0082;0.0707
0.2420;0.2500;0.0080;0.0705
0.2422;0.2500;0.0078;0.0703
0.2424;0.2500;0.0076;0.0701
0.2426;0.2500;0.0074;0.0699
0.2428;0.2500;0.0072;0.0697
0.2430;0.2500;0.0070;0.0695
0.2432;0.2500;0.0068;0.0693
0.2434;0.2500;0.0066;0.0691
0.2436;0.2500;0.0064;0.0689
0.2438;0.2500;0.0062;0.0687
0.2440;0.2500;0.0060;0.0685
0.2442;0.2500;0.0058;0.0683
0.2444;0.2500;0.0056;0.0681
0.2446;0.2500;0.0054;0.0679
0.2448;0.2500;0.0052;0.0677
0.2450;0.2500;0.0050;0.0675
0.2452;0.2500;0.0048;0.0673
0.2454;0.2500;0.0046;0.0671
0.2456;0.2500;0.0044;0.0669
0.2458;0.2500;0.0042;0.0667
0.2460;0.2500;0.0040;0.0665
0.2462;0.2500;0.0038;0.0663
0.2464;0.2500;0.0036;0.0661
0.2466;0.2500;0.0034;0.0659
0.2468;0.2500;0.0032;0.0657
0.2470;0.2500;0.0030;0.0655
0.2472;0.2500;0.0028;0.0653
0.2474;0.2500;0.0026;0.0651
0.2476;0.2500;0.0024;0.0649
0.2478;0.2500;0.0022;0.0647
0.2480;0.2500;0.0020;0.0645
0.2482;0.2500;0.0018;0.0643
0.2484;0.2500;0.0016;0.0641
0.2486;0.2500;0.0014;0.0639
0.2488;0.2500;0.0012;0.0637
0.2490;0.2500;0.0010;0.0635
0.2492;0.2500;0.0008;0.0633
0.2494;0.2500;0.0006;0.0631
0.2496;0.2500;0.0004;0.0629
0.2498;0.2500;0.0002;0.0627
0.2501;0.2500;0.0001;0.0624
0.2503;0.2500;0.0003;0.0622
0.2505;0.2500;0.0005;0.0620
0.2507;0.2500;0.0007;0.0618
0.2509;0.2500;0.0009;0.0616
0.2511;0.2500;0.0011;0.0614
0.2513;0.2500;0.0013;0.0612
0.2515;0.2500;0.0015;0.0610
0.2517;0.2500;0.0017;0.0608
0.2519;0.2500;0.0019;0.0606
0.2521;0.2500;0.0021;0.0604
0.2523;0.2500;0.0023;0.0602
0.2525;0.2500;0.0025;0.0600
0.2527;0.2500;0.0027;0.0598
0.2529;0.2500;0.0029;0.0596
0.2531;0.2500;0.0031;0.0594
0.2533;0.2500;0.0033;0.0592
0.2535;0.2500;0.0035;0.0590
0.2537;0.2500;0.0037;0.0588
0.2539;0.2500;0.0039;0.0586
0.2541;0.2500;0.0041;0.0584
0.2543;0.2500;0.0043;0.0582
0.2545;0.2500;0.0045;0.0580
0.2547;0.2500;0.0047;0.0578
0.2549;0.2500;0.0049;0.0576
0.2551;0.2500;0.0051;0.0574
0.2553;0.2500;0.0053;0.0572
0.2555;0.2500;0.0055;0.0570
0.2557;0.2500;0.0057;0.0568
0.2559;0.2500;0.0059;0.0566
0.2561;0.2500;0.0061;0.0564
0.2563;0.2500;0.0063;0.0562
0.2565;0.2500;0.0065;0.0560
0.2567;0.2500;0.0067;0.0558
0.2569;0.2500;0.0069;0.0556
0.2571;0.2500;0.0071;0.0554
0.2573;0.2500;0.0073;0.0552
0.2575;0.2500;0.0075;0.0550
0.2577;0.2500;0.0077;0.0548
0.2579;0.2500;0.0079;0.0546
0.2581;0.2500;0.0081;0.0544
0.2583;0.2500;0.0083;0.0542
0.2585;0.2500;0.0085;0.0540
0.2587;0.2500;0.0087;0.0538
0.2589;0.2500;0.0089;0.0536
0.2591;0.2500;0.0091;0.0534
0.2593;0.2500;0.0093;0.0532
0.2595;0.2500;0.0095;0.0530
0.2597;0.2500;0.0097;0.0528
0.2599;0.2500;0.0099;0.0526
0.2601;0.2500;0.0101;0.0524
0.2603;0.2500;0.0103;0.0522
0.2605;0.2500;0.0105;0.0520
0.2607;0.2500;0.0107;0.0518
0.2609;0.2500;0.0109;0.0516
0.2611;0.2500;0.0111;0.0514
0.2613;0.2500;0.0113;0.0512
0.2615;0.2500;0.0115;0.0510
0.2617;0.2500;0.0117;0.0508
0.2619;0.2500;0.0119;0.0506
0.2621;0.2500;0.0121;0.0504
0.2623;0.2500;0.0123;0.0502
0.2625;0.2500;0.0125;0.0500
0.2627;0.2500;0.0127;0.0498
0.2629;0.2500;0.0129;0.0496
0.2631;0.2500;0.0131;0.0494
0.2633;0.2500;0.0133;0.0492
0.2635;0.2500;0.0135;0.0490
0.2637;0.2500;0.0137;0.0488
0.2639;0.2500;0.0139;0.0486
0.2641;0.2500;0.0141;0.0484
0.2643;0.2500;0.0143;0.0482
0.2645;0.2500;0.0145;0.0480
0.2647;0.2500;0.0147;0.0478
0.2649;0.2500;0.0149;0.0476
0.2651;0.2500;0.0151;0.0474
0.2653;0.2500;0.0153;0.0472
0.2655;0.2500;0.0155;0.0470
0.2657;0.2500;0.0157;0.0468
0.2659;0.2500;0.0159;0.0466
0.2661;0.2500;0.0161;0.0464
0.2663;0.2500;0.0163;0.0462
0.2665;0.2500;0.0165;0.0460
0.2667;0.2500;0.0167;0.0458
0.2669;0.2500;0.0169;0.0456
0.2671;0.2500;0.0171;0.0454
0.2673;0.2500;0.0173;0.0452
0.2675;0.2500;0.0175;0.0450
0.2677;0.2500;0.0177;0.0448
0.2679;0.2500;0.0179;0.0446
0.2681;0.2500;0.0181;0.0444
0.2683;0.2500;0.0183;0.0442
0.2685;0.2500;0.0185;0.0440
0.2687;0.2500;0.0187;0.0438
0.2689;0.2500;0.0189;0.0436
0.2691;0.2500;0.0191;0.0434
0.2693;0.2500;0.0193;0.0432
0.2695;0.2500;0.0195;0.0430
0.2697;0.2500;0.0197;0.0428
0.2699;0.2500;0.0199;0.0426
0.2701;0.2500;0.0201;0.0424
0.2703;0.2500;0.0203;0.0422
0.2705;0.2500;0.0205;0.0420
0.2707;0.2500;0.0207;0.0418
0.2709;0.2500;0.0209;0.0416
0.2711;0.2500;0.0211;0.0414
0.2713;0.2500;0.0213;0.0412
0.2715;0.2500;0.0215;0.0410
0.2717;0.2500;0.0217;0.0408
0.2719;0.2500;0.0219;0.0406
0.2721;0.2500;0.0221;0.0404
0.2723;0.2500;0.0223;0.0402
0.2725;0.2500;0.0225;0.0400
0.2727;0.2500;0.0227;0.0398
0.2729;0.2500;0.0229;0.0396
0.2731;0.2500;0.0231;0.0394
0.2733;0.2500;0.0233;0.0392
0.2735;0.2500;0.0235;0.0390
0.2737;0.2500;0.0237;0.0388
0.2739;0.2500;0.0239;0.0386
0.2741;0.2500;0.0241;0.0384
0.2743;0.2500;0.0243;0.0382
0.2745;0.2500;0.0245;0.0380
0.2747;0.2500;0.0247;0.0378
0.2749;0.2500;0.0249;0.0376
0.2751;0.2500;0.0251;0.0374
0.2753;0.2500;0.0253;0.0372
0.2755;0.2500;0.0255;0.0370
0.2757;0.2500;0.0257;0.0368
0.2759;0.2500;0.0259;0.0366
0.2761;0.2500;0.0261;0.0364
0.2763;0.2500;0.0263;0.0362
0.2765;0.2500;0.0265;0.0360
0.2767;0.2500;0.0267;0.0358
0.2769;0.2500;0.0269;0.0356
0.2771;0.2500;0.0271;0.0354
0.2773;0.2500;0.0273;0.0352
0.2775;0.2500;0.0275;0.0350
0.2777;0.2500;0.0277;0.0348
0.2779;0.2500;0.0279;0.0346
0.2781;0.2500;0.0281;0.0344
0.2783;0.2500;0.0283;0.0342
0.2785;0.2500;0.0285;0.0340
0.2787;0.2500;0.0287;0.0338
0.2789;0.2500;0.0289;0.0336
0.2791;0.2500;0.0291;0.0334
0.2793;0.2500;0.0293;0.0332
0.2795;0.2500;0.0295;0.0330
0.2797;0.2500;0.0297;0.0328
0.2799;0.2500;0.0299;0.0326
0.2801;0.2500;0.0301;0.0324
0.2803;0.2500;0.0303;0.0322
0.2805;0.2500;0.0305;0.0320
0.2807;0.2500;0.0307;0.0318
0.2809;0.2500;0.0309;0.0316
0.2811;0.2500;0.0311;0.0314
0.2813;0.3125;0.0312;0.0313
0.2815;0.3125;0.0310;0.0315
0.2817;0.3125;0.0308;0.0317
0.2819;0.3125;0.0306;0.0319
0.2821;0.3125;0.0304;0.0321
0.2823;0.3125;0.0302;0.0323
0.2825;0.3125;0.0300;0.0325
0.2827;0.3125;0.0298;0.0327
0.2829;0.3125;0.0296;0.0329
0.2831;0.3125;0.0294;0.0331
0.2833;0.3125;0.0292;0.0333
0.2835;0.3125;0.0290;0.0335
0.2837;0.3125;0.0288;0.0337
0.2839;0.3125;0.0286;0.0339
0.2841;0.3125;0.0284;0.0341
0.2843;0.3125;0.0282;0.0343
0.2845;0.3125;0.0280;0.0345
0.2847;0.3125;0.0278;0.0347
0.2849;0.3125;0.0276;0.0349
0.2851;0.3125;0.0274;0.0351
0.2853;0.3125;0.0272;0.0353
0.2855;0.3125;0.0270;0.0355
0.2857;0.3125;0.0268;0.0357
0.2859;0.3125;0.0266;0.0359
0.2861;0.3125;0.0264;0.0361
0.2863;0.3125;0.0262;0.0363
0.2865;0.3125;0.0260;0.0365
0.2867;0.3125;0.0258;0.0367
0.2869;0.3125;0.0256;0.0369
0.2871;0.3125;0.0254;0.0371
0.2873;0.3125;0.0252;0.0373
0.2875;0.3125;0.0250;0.0375
0.2877;0.3125;0.0248;0.0377
0.2879;0.3125;0.0246;0.0379
0.2881;0.3125;0.0244;0.0381
0.2883;0.3125;0.0242;0.0383
0.2885;0.3125;0.0240;0.0385
0.2887;0.3125;0.0238;0.0387
0.2889;0.3125;0.0236;0.0389
0.2891;0.3125;0.0234;0.0391
0.2893;0.3125;0.0232;0.0393
0.2895;0.3125;0.0230;0.0395
0.2897;0.3125;0.0228;0.0397
0.2899;0.3125;0.0226;0.0399
0.2901;0.3125;0.0224;0.0401
0.2903;0.3125;0.0222;0.0403
0.2905;0.3125;0.0220;0.0405
0.2907;0.3125;0.0218;0.0407
0.2909;0.3125;0.0216;0.0409
0.2911;0.3125;0.0214;0.0411
0.2913;0.3125;0.0212;0.0413
0.2915;0.3125;0.0210;0.0415
0.2917;0.3125;0.0208;0.0417
0.2919;0.3125;0.0206;0.0419
0.2921;0.3125;0.0204;0.0421
0.2923;0.3125;0.0202;0.0423
0.2925;0.3125;0.0200;0.0425
0.2927;0.3125;0.0198;0.0427
0.2929;0.3125;0.0196;0.0429
0.2931;0.3125;0.0194;0.0431
0.2933;0.3125;0.0192;0.0433
0.2935;0.3125;0.0190;0.0435
0.2937;0.3125;0.0188;0.0437
0.2939;0.3125;0.0186;0.0439
0.2941;0.3125;0.0184;0.0441
0.2943;0.3125;0.0182;0.0443
0.2945;0.3125;0.0180;0.0445
0.2947;0.3125;0.0178;0.0447
0.2949;0.3125;0.0176;0.0449
0.2951;0.3125;0.0174;0.0451
0.2953;0.3125;0.0172;0.0453
0.2955;0.3125;0.0170;0.0455
0.2957;0.3125;0.0168;0.0457
0.2959;0.3125;0.0166;0.0459
0.2961;0.3125;0.0164;0.0461
0.2963;0.3125;0.0162;0.0463
0.2965;0.3125;0.0160;0.0465
0.2967;0.3125;0.0158;0.0467
0.2969;0.3125;0.0156;0.0469
0.2971;0.3125;0.0154;0.0471
0.2973;0.3125;0.0152;0.0473
0.2975;0.3125;0.0150;0.0475
0.2977;0.3125;0.0148;0.0477
0.2979;0.3125;0.0146;0.0479
0.2981;0.3125;0.0144;0.0481
0.2983;0.3125;0.0142;0.0483
0.2985;0.3125;0.0140;0.0485
0.2987;0.3125;0.0138;0.0487
0.2989;0.3125;0.0136;0.0489
0.2991;0.3125;0.0134;0.0491
0.2993;0.3125;0.0132;0.0493
0.2995;0.3125;0.0130;0.0495
0.2997;0.3125;0.0128;0.0497
0.2999;0.3125;0.0126;0.0499
0.3001;0.3125;0.0124;0.0501
0.3003;0.3125;0.0122;0.0503
0.3005;0.3125;0.0120;0.0505
0.3007;0.3125;0.0118;0.0507
0.3009;0.3125;0.0116;0.0509
0.3011;0.3125;0.0114;0.0511
0.3013;0.3125;0.0112;0.0513
0.3015;0.3125;0.0110;0.0515
0.3017;0.3125;0.0108;0.0517
0.3019;0.3125;0.0106;0.0519
0.3021;0.3125;0.0104;0.0521
0.3023;0.3125;0.0102;0.0523
0.3025;0.3125;0.0100;0.0525
0.3027;0.3125;0.0098;0.0527
0.3029;0.3125;0.0096;0.0529
0.3031;0.3125;0.0094;0.0531
0.3033;0.3125;0.0092;0.0533
0.3035;0.3125;0.0090;0.0535
0.3037;0.3125;0.0088;0.0537
0.3039;0.3125;0.0086;0.0539
0.3041;0.3125;0.0084;0.0541
0.3043;0.3125;0.0082;0.0543
0.3045;0.3125;0.0080;0.0545
0.3047;0.3125;0.0078;0.0547
0.3049;0.3125;0.0076;0.0549
0.3051;0.3125;0.0074;0.0551
0.3053;0.3125;0.0072;0.0553
0.3055;0.3125;0.0070;0.0555
0.3057;0.3125;0.0068;0.0557
0.3059;0.3125;0.0066;0.0559
0.3061;0.3125;0.0064;0.0561
0.3063;0.3125;0.0062;0.0563
0.3065;0.3125;0.0060;0.0565
0.3067;0.3125;0.0058;0.0567
0.3069;0.3125;0.0056;0.0569
0.3071;0.3125;0.0054;0.0571
0.3073;0.3125;0.0052;0.0573
0.3075;0.3125;0.0050;0.0575
0.3077;0.3125;0.0048;0.0577
0.3079;0.3125;0.0046;0.0579
0.3081;0.3125;0.0044;0.0581
0.3083;0.3125;0.0042;0.0583
0.3085;0.3125;0.0040;0.0585
0.3087;0.3125;0.0038;0.0587
0.3089;0.3125;0.0036;0.0589
0.3091;0.3125;0.0034;0.0591
0.3093;0.3125;0.0032;0.0593
0.3095;0.3125;0.0030;0.0595
0.3097;0.3125;0.0028;0.0597
0.3099;0.3125;0.0026;0.0599
0.3101;0.3125;0.0024;0.0601
0.3103;0.3125;0.0022;0.0603
0.3105;0.3125;0.0020;0.0605
0.3107;0.3125;0.0018;0.0607
0.3109;0.3125;0.0016;0.0609
0.3111;0.3125;0.0014;0.0611
0.3113;0.3125;0.0012;0.0613
0.3115;0.3125;0.0010;0.0615
0.3117;0.3125;0.0008;0.0617
0.3119;0.3125;0.0006;0.0619
0.3121;0.3125;0.0004;0.0621
0.3123;0.3125;0.0002;0.0623
0.3125;0.3125;0.0000;0.0625
0.3127;0.3125;0.0002;0.0627
0.3129;0.3125;0.0004;0.0629
0.3131;0.3125;0.0006;0.0631
0.3133;0.3125;0.0008;0.0633
0.3135;0.3125;0.0010;0.0635
0.3137;0.3125;0.0012;0.0637
0.3139;0.3125;0.0014;0.0639
0.3141;0.3125;0.0016;0.0641
0.3143;0.3125;0.0018;0.0643
0.3145;0.3125;0.0020;0.0645
0.3147;0.3125;0.0022;0.0647
0.3149;0.3125;0.0024;0.0649
0.3151;0.3125;0.0026;0.0651
0.3153;0.3125;0.0028;0.0653
0.3155;0.3125;0.0030;0.0655
0.3157;0.3125;0.0032;0.0657
0.3159;0.3125;0.0034;0.0659
0.3161;0.3125;0.0036;0.0661
0.3163;0.3125;0.0038;0.0663
0.3165;0.3125;0.0040;0.0665
0.3167;0.3125;0.0042;0.0667
0.3169;0.3125;0.0044;0.0669
0.3171;0.3125;0.0046;0.0671
0.3173;0.3125;0.0048;0.0673
0.3175;0.3125;0.0050;0.0675
0.3177;0.3125;0.0052;0.0677
0.3179;0.3125;0.0054;0.0679
0.3181;0.3125;0.0056;0.0681
0.3183;0.3125;0.0058;0.0683
0.3185;0.3125;0.0060;0.0685
0.3187;0.3125;0.0062;0.0687
0.3189;0.3125;0.0064;0.0689
0.3191;0.3125;0.0066;0.0691
0.3193;0.3125;0.0068;0.0693
0.3195;0.3125;0.0070;0.0695
0.3197;0.3125;0.0072;0.0697
0.3199;0.3125;0.0074;0.0699
0.3201;0.3125;0.0076;0.0701
0.3203;0.3125;0.0078;0.0703
0.3205;0.3125;0.0080;0.0705
0.3207;0.3125;0.0082;0.0707
0.3209;0.3125;0.0084;0.0709
0.3211;0.3125;0.0086;0.0711
0.3213;0.3125;0.0088;0.0713
0.3215;0.3125;0.0090;0.0715
0.3217;0.3125;0.0092;0.0717
0.3219;0.3125;0.0094;0.0719
0.3221;0.3125;0.0096;0.0721
0.3223;0.3125;0.0098;0.0723
0.3225;0.3125;0.0100;0.0725
0.3227;0.3125;0.0102;0.0727
0.3229;0.3125;0.0104;0.0729
0.3231;0.3125;0.0106;0.0731
0.3233;0.3125;0.0108;0.0733
0.3235;0.3125;0.0110;0.0735
0.3237;0.3125;0.0112;0.0737
0.3239;0.3125;0.0114;0.0739
0.3241;0.3125;0.0116;0.0741
0.3243;0.3125;0.0118;0.0743
0.3245;0.3125;0.0120;0.0745
0.3247;0.3125;0.0122;0.0747
0.3249;0.3125;0.0124;0.0749
0.3251;0.3125;0.0126;0.0751
0.3253;0.3125;0.0128;0.0753
0.3255;0.3125;0.0130;0.0755
0.3257;0.3125;0.0132;0.0757
0.3259;0.3125;0.0134;0.0759
0.3261;0.3125;0.0136;0.0761
0.3263;0.3125;0.0138;0.0763
0.3265;0.3125;0.0140;0.0765
0.3267;0.3125;0.0142;0.0767
0.3269;0.3125;0.0144;0.0769
0.3271;0.3125;0.0146;0.0771
0.3273;0.3125;0.0148;0.0773
0.3275;0.3125;0.0150;0.0775
0.3277;0.3125;0.0152;0.0777
0.3279;0.3125;0.0154;0.0779
0.3281;0.3125;0.0156;0.0781
0.3283;0.3125;0.0158;0.0783
0.3285;0.3125;0.0160;0.0785
0.3287;0.3125;0.0162;0.0787
0.3289;0.3125;0.0164;0.0789
0.3291;0.3125;0.0166;0.0791
0.3293;0.3125;0.0168;0.0793
0.3295;0.3125;0.0170;0.0795
0.3297;0.3125;0.0172;0.0797
0.3299;0.3125;0.0174;0.0799
0.3301;0.3125;0.0176;0.0801
0.3303;0.3125;0.0178;0.0803
0.3305;0.3125;0.0180;0.0805
0.3307;0.3125;0.0182;0.0807
0.3309;0.3125;0.0184;0.0809
0.3311;0.3125;0.0186;0.0811
0.3313;0.3125;0.0188;0.0813
0.3315;0.3125;0.0190;0.0815
0.3317;0.3125;0.0192;0.0817
0.3319;0.3125;0.0194;0.0819
0.3321;0.3125;0.0196;0.0821
0.3323;0.3125;0.0198;0.0823
0.3325;0.3125;0.0200;0.0825
0.3327;0.3125;0.0202;0.0827
0.3329;0.3125;0.0204;0.0829
0.3331;0.3125;0.0206;0.0831
0.3333;0.3125;0.0208;0.0833
0.3335;0.3125;0.0210;0.0835
0.3337;0.3125;0.0212;0.0837
0.3339;0.3125;0.0214;0.0839
0.3341;0.3125;0.0216;0.0841
0.3343;0.3125;0.0218;0.0843
0.3345;0.3125;0.0220;0.0845
0.3347;0.3125;0.0222;0.0847
0.3349;0.3125;0.0224;0.0849
0.3351;0.3125;0.0226;0.0851
0.3353;0.3125;0.0228;0.0853
0.3355;0.3125;0.0230;0.0855
0.3357;0.3125;0.0232;0.0857
0.3359;0.3125;0.0234;0.0859
0.3361;0.3125;0.0236;0.0861
0.3363;0.3125;0.0238;0.0863
0.3365;0.3125;0.0240;0.0865
0.3367;0.3125;0.0242;0.0867
0.3369;0.3125;0.0244;0.0869
0.3371;0.3125;0.0246;0.0871
0.3373;0.3125;0.0248;0.0873
0.3375;0.3125;0.0250;0.0875
0.3377;0.3125;0.0252;0.0877
0.3379;0.3125;0.0254;0.0879
0.3381;0.3125;0.0256;0.0881
0.3383;0.3125;0.0258;0.0883
0.3385;0.3125;0.0260;0.0885
0.3387;0.3125;0.0262;0.0887
0.3389;0.3125;0.0264;0.0889
0.3391;0.3125;0.0266;0.0891
0.3393;0.3125;0.0268;0.0893
0.3395;0.3125;0.0270;0.0895
0.3397;0.3125;0.0272;0.0897
0.3399;0.3125;0.0274;0.0899
0.3401;0.3125;0.0276;0.0901
0.3403;0.3125;0.0278;0.0903
0.3405;0.3125;0.0280;0.0905
0.3407;0.3125;0.0282;0.0907
0.3409;0.3125;0.0284;0.0909
0.3411;0.3125;0.0286;0.0911
0.3413;0.3125;0.0288;0.0913
0.3415;0.3125;0.0290;0.0915
0.3417;0.3125;0.0292;0.0917
0.3419;0.3125;0.0294;0.0919
0.3421;0.3125;0.0296;0.0921
0.3423;0.3125;0.0298;0.0923
0.3425;0.3125;0.0300;0.0925
0.3427;0.3125;0.0302;0.0927
0.3429;0.3125;0.0304;0.0929
0.3431;0.3125;0.0306;0.0931
0.3433;0.3125;0.0308;0.0933
0.3435;0.3125;0.0310;0.0935
0.3437;0.3125;0.0312;0.0937
0.3439;0.3750;0.0311;0.0936
0.3441;0.3750;0.0309;0.0934
0.3443;0.3750;0.0307;0.0932
0.3445;0.3750;0.0305;0.0930
0.3447;0.3750;0.0303;0.0928
0.3449;0.3750;0.0301;0.0926
0.3451;0.3750;0.0299;0.0924
0.3453;0.3750;0.0297;0.0922
0.3455;0.3750;0.0295;0.0920
0.3457;0.3750;0.0293;0.0918
0.3459;0.3750;0.0291;0.0916
0.3461;0.3750;0.0289;0.0914
0.3463;0.3750;0.0287;0.0912
0.3465;0.3750;0.0285;0.0910
0.3467;0.3750;0.0283;0.0908
0.3469;0.3750;0.0281;0.0906
0.3471;0.3750;0.0279;0.0904
0.3473;0.3750;0.0277;0.0902
0.3475;0.3750;0.0275;0.0900
0.3477;0.3750;0.0273;0.0898
0.3479;0.3750;0.0271;0.0896
0.3481;0.3750;0.0269;0.0894
0.3483;0.3750;0.0267;0.0892
0.3485;0.3750;0.0265;0.0890
0.3487;0.3750;0.0263;0.0888
0.3489;0.3750;0.0261;0.0886
0.3491;0.3750;0.0259;0.0884
0.3493;0.3750;0.0257;0.0882
0.3495;0.3750;0.0255;0.0880
0.3497;0.3750;0.0253;0.0878
0.3499;0.3750;0.0251;0.0876
0.3501;0.3750;0.0249;0.0874
0.3503;0.3750;0.0247;0.0872
0.3505;0.3750;0.0245;0.0870
0.3507;0.3750;0.0243;0.0868
0.3509;0.3750;0.0241;0.0866
0.3511;0.3750;0.0239;0.0864
0.3513;0.3750;0.0237;0.0862
0.3515;0.3750;0.0235;0.0860
0.3517;0.3750;0.0233;0.0858
0.3519;0.3750;0.0231;0.0856
0.3521;0.3750;0.0229;0.0854
0.3523;0.3750;0.0227;0.0852
0.3525;0.3750;0.0225;0.0850
0.3527;0.3750;0.0223;0.0848
0.3529;0.3750;0.0221;0.0846
0.3531;0.3750;0.0219;0.0844
0.3533;0.3750;0.0217;0.0842
0.3535;0.3750;0.0215;0.0840
0.3537;0.3750;0.0213;0.0838
0.3539;0.3750;0.0211;0.0836
0.3541;0.3750;0.0209;0.0834
0.3543;0.3750;0.0207;0.0832
0.3545;0.3750;0.0205;0.0830
0.3547;0.3750;0.0203;0.0828
0.3549;0.3750;0.0201;0.0826
0.3551;0.3750;0.0199;0.0824
0.3553;0.3750;0.0197;0.0822
0.3555;0.3750;0.0195;0.0820
0.3557;0.3750;0.0193;0.0818
0.3559;0.3750;0.0191;0.0816
0.3561;0.3750;0.0189;0.0814
0.3563;0.3750;0.0187;0.0812
0.3565;0.3750;0.0185;0.0810
0.3567;0.3750;0.0183;0.0808
0.3569;0.3750;0.0181;0.0806
0.3571;0.3750;0.0179;0.0804
0.3573;0.3750;0.0177;0.0802
0.3575;0.3750;0.0175;0.0800
0.3577;0.3750;0.0173;0.0798
0.3579;0.3750;0.0171;0.0796
0.3581;0.3750;0.0169;0.0794
0.3583;0.3750;0.0167;0.0792
0.3585;0.3750;0.0165;0.0790
0.3587;0.3750;0.0163;0.0788
0.3589;0.3750;0.0161;0.0786
0.3591;0.3750;0.0159;0.0784
0.3593;0.3750;0.0157;0.0782
0.3595;0.3750;0.0155;0.0780
0.3597;0.3750;0.0153;0.0778
0.3599;0.3750;0.0151;0.0776
0.3601;0.3750;0.0149;0.0774
0.3603;0.3750;0.0147;0.0772
0.3605;0.3750;0.0145;0.0770
0.3607;0.3750;0.0143;0.0768
0.3609;0.3750;0.0141;0.0766
0.3611;0.3750;0.0139;0.0764
0.3613;0.3750;0.0137;0.0762
0.3615;0.3750;0.0135;0.0760
0.3617;0.3750;0.0133;0.0758
0.3619;0.3750;0.0131;0.0756
0.3621;0.3750;0.0129;0.0754
0.3623;0.3750;0.0127;0.0752
0.3625;0.3750;0.0125;0.0750
0.3627;0.3750;0.0123;0.0748
0.3629;0.3750;0.0121;0.0746
0.3631;0.3750;0.0119;0.0744
0.3633;0.3750;0.0117;0.0742
0.3635;0.3750;0.0115;0.0740
0.3637;0.3750;0.0113;0.0738
0.3639;0.3750;0.0111;0.0736
0.3641;0.3750;0.0109;0.0734
0.3643;0.3750;0.0107;0.0732
0.3645;0.3750;0.0105;0.0730
0.3647;0.3750;0.0103;0.0728
0.3649;0.3750;0.0101;0.0726
0.3651;0.3750;0.0099;0.0724
0.3653;0.3750;0.0097;0.0722
0.3655;0.3750;0.0095;0.0720
0.3657;0.3750;0.0093;0.0718
0.3659;0.3750;0.0091;0.0716
0.3661;0.3750;0.0089;0.0714
0.3663;0.3750;0.0087;0.0712
0.3665;0.3750;0.0085;0.0710
0.3667;0.3750;0.0083;0.0708
0.3669;0.3750;0.0081;0.0706
0.3671;0.3750;0.0079;0.0704
0.3673;0.3750;0.0077;0.0702
0.3675;0.3750;0.0075;0.0700
0.3677;0.3750;0.0073;0.0698
0.3679;0.3750;0.0071;0.0696
0.3681;0.3750;0.0069;0.0694
0.3683;0.3750;0.0067;0.0692
0.3685;0.3750;0.0065;0.0690
0.3687;0.3750;0.0063;0.0688
0.3689;0.3750;0.0061;0.0686
0.3691;0.3750;0.0059;0.0684
0.3693;0.3750;0.0057;0.0682
0.3695;0.3750;0.0055;0.0680
0.3697;0.3750;0.0053;0.0678
0.3699;0.3750;0.0051;0.0676
0.3701;0.3750;0.0049;0.0674
0.3703;0.3750;0.0047;0.0672
0.3705;0.3750;0.0045;0.0670
0.3707;0.3750;0.0043;0.0668
0.3709;0.3750;0.0041;0.0666
0.3711;0.3750;0.0039;0.0664
0.3713;0.3750;0.0037;0.0662
0.3715;0.3750;0.0035;0.0660
0.3717;0.3750;0.0033;0.0658
0.3719;0.3750;0.0031;0.0656
0.3721;0.3750;0.0029;0.0654
0.3723;0.3750;0.0027;0.0652
0.3725;0.3750;0.0025;0.0650
0.3727;0.3750;0.0023;0.0648
0.3729;0.3750;0.0021;0.0646
0.3731;0.3750;0.0019;0.0644
0.3733;0.3750;0.0017;0.0642
0.3735;0.3750;0.0015;0.0640
0.3737;0.3750;0.0013;0.0638
0.3739;0.3750;0.0011;0.0636
0.3741;0.3750;0.0009;0.0634
0.3743;0.3750;0.0007;0.0632
0.3745;0.3750;0.0005;0.0630
0.3747;0.3750;0.0003;0.0628
0.3749;0.3750;0.0001;0.0626
0.3751;0.3750;0.0001;0.0624
0.3753;0.3750;0.0003;0.0622
0.3755;0.3750;0.0005;0.0620
0.3757;0.3750;0.0007;0.0618
0.3759;0.3750;0.0009;0.0616
0.3761;0.3750;0.0011;0.0614
0.3763;0.3750;0.0013;0.0612
0.3765;0.3750;0.0015;0.0610
0.3767;0.3750;0.0017;0.0608
0.3769;0.3750;0.0019;0.0606
0.3771;0.3750;0.0021;0.0604
0.3773;0.3750;0.0023;0.0602
0.3775;0.3750;0.0025;0.0600
0.3777;0.3750;0.0027;0.0598
0.3779;0.3750;0.0029;0.0596
0.3781;0.3750;0.0031;0.0594
0.3783;0.3750;0.0033;0.0592
0.3785;0.3750;0.0035;0.0590
0.3787;0.3750;0.0037;0.0588
0.3789;0.3750;0.0039;0.0586
0.3791;0.3750;0.0041;0.0584
0.3793;0.3750;0.0043;0.0582
0.3795;0.3750;0.0045;0.0580
0.3797;0.3750;0.0047;0.0578
0.3799;0.3750;0.0049;0.0576
0.3801;0.3750;0.0051;0.0574
0.3803;0.3750;0.0053;0.0572
0.3805;0.3750;0.0055;0.0570
0.3807;0.3750;0.0057;0.0568
0.3809;0.3750;0.0059;0.0566
0.3811;0.3750;0.0061;0.0564
0.3813;0.3750;0.0063;0.0562
0.3815;0.3750;0.0065;0.0560
0.3817;0.3750;0.0067;0.0558
0.3819;0.3750;0.0069;0.0556
0.3821;0.3750;0.0071;0.0554
0.3823;0.3750;0.0073;0.0552
0.3825;0.3750;0.0075;0.0550
0.3827;0.3750;0.0077;0.0548
0.3829;0.3750;0.0079;0.0546
0.3831;0.3750;0.0081;0.0544
0.3833;0.3750;0.0083;0.0542
0.3835;0.3750;0.0085;0.0540
0.3837;0.3750;0.0087;0.0538
0.3839;0.3750;0.0089;0.0536
0.3841;0.3750;0.0091;0.0534
0.3843;0.3750;0.0093;0.0532
0.3845;0.3750;0.0095;0.0530
0.3847;0.3750;0.0097;0.0528
0.3849;0.3750;0.0099;0.0526
0.3851;0.3750;0.0101;0.0524
0.3853;0.3750;0.0103;0.0522
0.3855;0.3750;0.0105;0.0520
0.3857;0.3750;0.0107;0.0518
0.3859;0.3750;0.0109;0.0516
0.3861;0.3750;0.0111;0.0514
0.3863;0.3750;0.0113;0.0512
0.3865;0.3750;0.0115;0.0510
0.3867;0.3750;0.0117;0.0508
0.3869;0.3750;0.0119;0.0506
0.3871;0.3750;0.0121;0.0504
0.3873;0.3750;0.0123;0.0502
0.3875;0.3750;0.0125;0.0500
0.3877;0.3750;0.0127;0.0498
0.3879;0.3750;0.0129;0.0496
0.3881;0.3750;0.0131;0.0494
0.3883;0.3750;0.0133;0.0492
0.3885;0.3750;0.0135;0.0490
0.3887;0.3750;0.0137;0.0488
0.3889;0.3750;0.0139;0.0486
0.3891;0.3750;0.0141;0.0484
0.3893;0.3750;0.0143;0.0482
0.3895;0.3750;0.0145;0.0480
0.3897;0.3750;0.0147;0.0478
0.3899;0.3750;0.0149;0.0476
0.3901;0.3750;0.0151;0.0474
0.3903;0.3750;0.0153;0.0472
0.3905;0.3750;0.0155;0.0470
0.3907;0.3750;0.0157;0.0468
0.3909;0.3750;0.0159;0.0466
0.3911;0.3750;0.0161;0.0464
0.3913;0.3750;0.0163;0.0462
0.3915;0.3750;0.0165;0.0460
0.3917;0.3750;0.0167;0.0458
0.3919;0.3750;0.0169;0.0456
0.3921;0.3750;0.0171;0.0454
0.3923;0.3750;0.0173;0.0452
0.3925;0.3750;0.0175;0.0450
0.3927;0.3750;0.0177;0.0448
0.3929;0.3750;0.0179;0.0446
0.3931;0.3750;0.0181;0.0444
0.3933;0.3750;0.0183;0.0442
0.3935;0.3750;0.0185;0.0440
0.3937;0.3750;0.0187;0.0438
0.3939;0.3750;0.0189;0.0436
0.3941;0.3750;0.0191;0.0434
0.3943;0.3750;0.0193;0.0432
0.3945;0.3750;0.0195;0.0430
0.3947;0.3750;0.0197;0.0428
0.3949;0.3750;0.0199;0.0426
0.3951;0.3750;0.0201;0.0424
0.3953;0.3750;0.0203;0.0422
0.3955;0.3750;0.0205;0.0420
0.3957;0.3750;0.0207;0.0418
0.3959;0.3750;0.0209;0.0416
0.3961;0.3750;0.0211;0.0414
0.3963;0.3750;0.0213;0.0412
0.3965;0.3750;0.0215;0.0410
0.3967;0.3750;0.0217;0.0408
0.3969;0.3750;0.0219;0.0406
0.3971;0.3750;0.0221;0.0404
0.3973;0.3750;0.0223;0.0402
0.3975;0.3750;0.0225;0.0400
0.3977;0.3750;0.0227;0.0398
0.3979;0.3750;0.0229;0.0396
0.3981;0.3750;0.0231;0.0394
0.3983;0.3750;0.0233;0.0392
0.3985;0.3750;0.0235;0.0390
0.3987;0.3750;0.0237;0.0388
0.3989;0.3750;0.0239;0.0386
0.3991;0.3750;0.0241;0.0384
0.3993;0.3750;0.0243;0.0382
0.3995;0.3750;0.0245;0.0380
0.3997;0.3750;0.0247;0.0378
0.3999;0.3750;0.0249;0.0376
0.4001;0.3750;0.0251;0.0374
0.4003;0.3750;0.0253;0.0372
0.4005;0.3750;0.0255;0.0370
0.4007;0.3750;0.0257;0.0368
0.4009;0.3750;0.0259;0.0366
0.4011;0.3750;0.0261;0.0364
0.4013;0.3750;0.0263;0.0362
0.4015;0.3750;0.0265;0.0360
0.4017;0.3750;0.0267;0.0358
0.4019;0.3750;0.0269;0.0356
0.4021;0.3750;0.0271;0.0354
0.4023;0.3750;0.0273;0.0352
0.4025;0.3750;0.0275;0.0350
0.4027;0.3750;0.0277;0.0348
0.4029;0.3750;0.0279;0.0346
0.4031;0.3750;0.0281;0.0344
0.4033;0.3750;0.0283;0.0342
0.4035;0.3750;0.0285;0.0340
0.4037;0.3750;0.0287;0.0338
0.4039;0.3750;0.0289;0.0336
0.4041;0.3750;0.0291;0.0334
0.4043;0.3750;0.0293;0.0332
0.4045;0.3750;0.0295;0.0330
0.4047;0.3750;0.0297;0.0328
0.4049;0.3750;0.0299;0.0326
0.4051;0.3750;0.0301;0.0324
0.4053;0.3750;0.0303;0.0322
0.4055;0.3750;0.0305;0.0320
0.4057;0.3750;0.0307;0.0318
0.4059;0.3750;0.0309;0.0316
0.4061;0.3750;0.0311;0.0314
0.4063;0.4375;0.0312;0.0313
0.4065;0.4375;0.0310;0.0315
0.4067;0.4375;0.0308;0.0317
0.4069;0.4375;0.0306;0.0319
0.4071;0.4375;0.0304;0.0321
0.4073;0.4375;0.0302;0.0323
0.4075;0.4375;0.0300;0.0325
0.4077;0.4375;0.0298;0.0327
0.4079;0.4375;0.0296;0.0329
0.4081;0.4375;0.0294;0.0331
0.4083;0.4375;0.0292;0.0333
0.4085;0.4375;0.0290;0.0335
0.4087;0.4375;0.0288;0.0337
0.4089;0.4375;0.0286;0.0339
0.4091;0.4375;0.0284;0.0341
0.4093;0.4375;0.0282;0.0343
0.4095;0.4375;0.0280;0.0345
0.4097;0.4375;0.0278;0.0347
0.4099;0.4375;0.0276;0.0349
0.4101;0.4375;0.0274;0.0351
0.4103;0.4375;0.0272;0.0353
0.4105;0.4375;0.0270;0.0355
0.4107;0.4375;0.0268;0.0357
0.4109;0.4375;0.0266;0.0359
0.4111;0.4375;0.0264;0.0361
0.4113;0.4375;0.0262;0.0363
0.4115;0.4375;0.0260;0.0365
0.4117;0.4375;0.0258;0.0367
0.4119;0.4375;0.0256;0.0369
0.4121;0.4375;0.0254;0.0371
0.4123;0.4375;0.0252;0.0373
0.4125;0.4375;0.0250;0.0375
0.4127;0.4375;0.0248;0.0377
0.4129;0.4375;0.0246;0.0379
0.4131;0.4375;0.0244;0.0381
0.4133;0.4375;0.0242;0.0383
0.4135;0.4375;0.0240;0.0385
0.4137;0.4375;0.0238;0.0387
0.4139;0.4375;0.0236;0.0389
0.4141;0.4375;0.0234;0.0391
0.4143;0.4375;0.0232;0.0393
0.4145;0.4375;0.0230;0.0395
0.4147;0.4375;0.0228;0.0397
0.4149;0.4375;0.0226;0.0399
0.4151;0.4375;0.0224;0.0401
0.4153;0.4375;0.0222;0.0403
0.4155;0.4375;0.0220;0.0405
0.4157;0.4375;0.0218;0.0407
0.4159;0.4375;0.0216;0.0409
0.4161;0.4375;0.0214;0.0411
0.4163;0.4375;0.0212;0.0413
0.4165;0.4375;0.0210;0.0415
0.4167;0.4375;0.0208;0.0417
0.4169;0.4375;0.0206;0.0419
0.4171;0.4375;0.0204;0.0421
0.4173;0.4375;0.0202;0.0423
0.4175;0.4375;0.0200;0.0425
0.4177;0.4375;0.0198;0.0427
0.4179;0.4375;0.0196;0.0429
0.4181;0.4375;0.0194;0.0431
0.4183;0.4375;0.0192;0.0433
0.4185;0.4375;0.0190;0.0435
0.4187;0.4375;0.0188;0.0437
0.4189;0.4375;0.0186;0.0439
0.4191;0.4375;0.0184;0.0441
0.4193;0.4375;0.0182;0.0443
0.4195;0.4375;0.0180;0.0445
0.4197;0.4375;0.0178;0.0447
0.4199;0.4375;0.0176;0.0449
0.4201;0.4375;0.0174;0.0451
0.4203;0.4375;0.0172;0.0453
0.4205;0.4375;0.0170;0.0455
0.4207;0.4375;0.0168;0.0457
0.4209;0.4375;0.0166;0.0459
0.4211;0.4375;0.0164;0.0461
0.4213;0.4375;0.0162;0.0463
0.4215;0.4375;0.0160;0.0465
0.4217;0.4375;0.0158;0.0467
0.4219;0.4375;0.0156;0.0469
0.4221;0.4375;0.0154;0.0471
0.4223;0.4375;0.0152;0.0473
0.4225;0.4375;0.0150;0.0475
0.4227;0.4375;0.0148;0.0477
0.4229;0.4375;0.0146;0.0479
0.4231;0.4375;0.0144;0.0481
0.4233;0.4375;0.0142;0.0483
0.4235;0.4375;0.0140;0.0485
0.4237;0.4375;0.0138;0.0487
0.4239;0.4375;0.0136;0.0489
0.4241;0.4375;0.0134;0.0491
0.4243;0.4375;0.0132;0.0493
0.4245;0.4375;0.0130;0.0495
0.4247;0.4375;0.0128;0.0497
0.4249;0.4375;0.0126;0.0499
0.4251;0.4375;0.0124;0.0501
0.4253;0.4375;0.0122;0.0503
0.4255;0.4375;0.0120;0.0505
0.4257;0.4375;0.0118;0.0507
0.4259;0.4375;0.0116;0.0509
0.4261;0.4375;0.0114;0.0511
0.4263;0.4375;0.0112;0.0513
0.4265;0.4375;0.0110;0.0515
0.4267;0.4375;0.0108;0.0517
0.4269;0.4375;0.0106;0.0519
0.4271;0.4375;0.0104;0.0521
0.4273;0.4375;0.0102;0.0523
0.4275;0.4375;0.0100;0.0525
0.4277;0.4375;0.0098;0.0527
0.4279;0.4375;0.0096;0.0529
0.4281;0.4375;0.0094;0.0531
0.4283;0.4375;0.0092;0.0533
0.4285;0.4375;0.0090;0.0535
0.4287;0.4375;0.0088;0.0537
0.4289;0.4375;0.0086;0.0539
0.4291;0.4375;0.0084;0.0541
0.4293;0.4375;0.0082;0.0543
0.4295;0.4375;0.0080;0.0545
0.4297;0.4375;0.0078;0.0547
0.4299;0.4375;0.0076;0.0549
0.4301;0.4375;0.0074;0.0551
0.4303;0.4375;0.0072;0.0553
0.4305;0.4375;0.0070;0.0555
0.4307;0.4375;0.0068;0.0557
0.4309;0.4375;0.0066;0.0559
0.4311;0.4375;0.0064;0.0561
0.4313;0.4375;0.0062;0.0563
0.4315;0.4375;0.0060;0.0565
0.4317;0.4375;0.0058;0.0567
0.4319;0.4375;0.0056;0.0569
0.4321;0.4375;0.0054;0.0571
0.4323;0.4375;0.0052;0.0573
0.4325;0.4375;0.0050;0.0575
0.4327;0.4375;0.0048;0.0577
0.4329;0.4375;0.0046;0.0579
0.4331;0.4375;0.0044;0.0581
0.4333;0.4375;0.0042;0.0583
0.4335;0.4375;0.0040;0.0585
0.4337;0.4375;0.0038;0.0587
0.4339;0.4375;0.0036;0.0589
0.4341;0.4375;0.0034;0.0591
0.4343;0.4375;0.0032;0.0593
0.4345;0.4375;0.0030;0.0595
0.4347;0.4375;0.0028;0.0597
0.4349;0.4375;0.0026;0.0599
0.4351;0.4375;0.0024;0.0601
0.4353;0.4375;0.0022;0.0603
0.4355;0.4375;0.0020;0.0605
0.4357;0.4375;0.0018;0.0607
0.4359;0.4375;0.0016;0.0609
0.4361;0.4375;0.0014;0.0611
0.4363;0.4375;0.0012;0.0613
0.4365;0.4375;0.0010;0.0615
0.4367;0.4375;0.0008;0.0617
0.4369;0.4375;0.0006;0.0619
0.4371;0.4375;0.0004;0.0621
0.4373;0.4375;0.0002;0.0623
0.4375;0.4375;0.0000;0.0625
0.4377;0.4375;0.0002;0.0627
0.4379;0.4375;0.0004;0.0629
0.4381;0.4375;0.0006;0.0631
0.4383;0.4375;0.0008;0.0633
0.4385;0.4375;0.0010;0.0635
0.4387;0.4375;0.0012;0.0637
0.4389;0.4375;0.0014;0.0639
0.4391;0.4375;0.0016;0.0641
0.4393;0.4375;0.0018;0.0643
0.4395;0.4375;0.0020;0.0645
0.4397;0.4375;0.0022;0.0647
0.4399;0.4375;0.0024;0.0649
0.4401;0.4375;0.0026;0.0651
0.4403;0.4375;0.0028;0.0653
0.4405;0.4375;0.0030;0.0655
0.4407;0.4375;0.0032;0.0657
0.4409;0.4375;0.0034;0.0659
0.4411;0.4375;0.0036;0.0661
0.4413;0.4375;0.0038;0.0663
0.4415;0.4375;0.0040;0.0665
0.4417;0.4375;0.0042;0.0667
0.4419;0.4375;0.0044;0.0669
0.4421;0.4375;0.0046;0.0671
0.4423;0.4375;0.0048;0.0673
0.4425;0.4375;0.0050;0.0675
0.4427;0.4375;0.0052;0.0677
0.4429;0.4375;0.0054;0.0679
0.4431;0.4375;0.0056;0.0681
0.4433;0.4375;0.0058;0.0683
0.4435;0.4375;0.0060;0.0685
0.4437;0.4375;0.0062;0.0687
0.4439;0.4375;0.0064;0.0689
0.4441;0.4375;0.0066;0.0691
0.4443;0.4375;0.0068;0.0693
0.4445;0.4375;0.0070;0.0695
0.4447;0.4375;0.0072;0.0697
0.4449;0.4375;0.0074;0.0699
0.4451;0.4375;0.0076;0.0701
0.4453;0.4375;0.0078;0.0703
0.4455;0.4375;0.0080;0.0705
0.4457;0.4375;0.0082;0.0707
0.4459;0.4375;0.0084;0.0709
0.4461;0.4375;0.0086;0.0711
0.4463;0.4375;0.0088;0.0713
0.4465;0.4375;0.0090;0.0715
0.4467;0.4375;0.0092;0.0717
0.4469;0.4375;0.0094;0.0719
0.4471;0.4375;0.0096;0.0721
0.4473;0.4375;0.0098;0.0723
0.4475;0.4375;0.0100;0.0725
0.4477;0.4375;0.0102;0.0727
0.4479;0.4375;0.0104;0.0729
0.4481;0.4375;0.0106;0.0731
0.4483;0.4375;0.0108;0.0733
0.4485;0.4375;0.0110;0.0735
0.4487;0.4375;0.0112;0.0737
0.4489;0.4375;0.0114;0.0739
0.4491;0.4375;0.0116;0.0741
0.4493;0.4375;0.0118;0.0743
0.4495;0.4375;0.0120;0.0745
0.4497;0.4375;0.0122;0.0747
0.4499;0.4375;0.0124;0.0749
0.4501;0.4375;0.0126;0.0751
0.4503;0.4375;0.0128;0.0753
0.4505;0.4375;0.0130;0.0755
0.4507;0.4375;0.0132;0.0757
0.4509;0.4375;0.0134;0.0759
0.4511;0.4375;0.0136;0.0761
0.4513;0.4375;0.0138;0.0763
0.4515;0.4375;0.0140;0.0765
0.4517;0.4375;0.0142;0.0767
0.4519;0.4375;0.0144;0.0769
0.4521;0.4375;0.0146;0.0771
0.4523;0.4375;0.0148;0.0773
0.4525;0.4375;0.0150;0.0775
0.4527;0.4375;0.0152;0.0777
0.4529;0.4375;0.0154;0.0779
0.4531;0.4375;0.0156;0.0781
0.4533;0.4375;0.0158;0.0783
0.4535;0.4375;0.0160;0.0785
0.4537;0.4375;0.0162;0.0787
0.4539;0.4375;0.0164;0.0789
0.4541;0.4375;0.0166;0.0791
0.4543;0.4375;0.0168;0.0793
0.4545;0.4375;0.0170;0.0795
0.4547;0.4375;0.0172;0.0797
0.4549;0.4375;0.0174;0.0799
0.4551;0.4375;0.0176;0.0801
0.4553;0.4375;0.0178;0.0803
0.4555;0.4375;0.0180;0.0805
0.4557;0.4375;0.0182;0.0807
0.4559;0.4375;0.0184;0.0809
0.4561;0.4375;0.0186;0.0811
0.4563;0.4375;0.0188;0.0813
0.4565;0.4375;0.0190;0.0815
0.4567;0.4375;0.0192;0.0817
0.4569;0.4375;0.0194;0.0819
0.4571;0.4375;0.0196;0.0821
0.4573;0.4375;0.0198;0.0823
0.4575;0.4375;0.0200;0.0825
0.4577;0.4375;0.0202;0.0827
0.4579;0.4375;0.0204;0.0829
0.4581;0.4375;0.0206;0.0831
0.4583;0.4375;0.0208;0.0833
0.4585;0.4375;0.0210;0.0835
0.4587;0.4375;0.0212;0.0837
0.4589;0.4375;0.0214;0.0839
0.4591;0.4375;0.0216;0.0841
0.4593;0.4375;0.0218;0.0843
0.4595;0.4375;0.0220;0.0845
0.4597;0.4375;0.0222;0.0847
0.4599;0.4375;0.0224;0.0849
0.4601;0.4375;0.0226;0.0851
0.4603;0.4375;0.0228;0.0853
0.4605;0.4375;0.0230;0.0855
0.4607;0.4375;0.0232;0.0857
0.4609;0.4375;0.0234;0.0859
0.4611;0.4375;0.0236;0.0861
0.4613;0.4375;0.0238;0.0863
0.4615;0.4375;0.0240;0.0865
0.4617;0.4375;0.0242;0.0867
0.4619;0.4375;0.0244;0.0869
0.4621;0.4375;0.0246;0.0871
0.4623;0.4375;0.0248;0.0873
0.4625;0.4375;0.0250;0.0875
0.4627;0.4375;0.0252;0.0877
0.4629;0.4375;0.0254;0.0879
0.4631;0.4375;0.0256;0.0881
0.4633;0.4375;0.0258;0.0883
0.4635;0.4375;0.0260;0.0885
0.4637;0.4375;0.0262;0.0887
0.4639;0.4375;0.0264;0.0889
0.4641;0.4375;0.0266;0.0891
0.4643;0.4375;0.0268;0.0893
0.4645;0.4375;0.0270;0.0895
0.4647;0.4375;0.0272;0.0897
0.4649;0.4375;0.0274;0.0899
0.4651;0.4375;0.0276;0.0901
0.4653;0.4375;0.0278;0.0903
0.4655;0.4375;0.0280;0.0905
0.4657;0.4375;0.0282;0.0907
0.4659;0.4375;0.0284;0.0909
0.4661;0.4375;0.0286;0.0911
0.4663;0.4375;0.0288;0.0913
0.4665;0.4375;0.0290;0.0915
0.4667;0.4375;0.0292;0.0917
0.4669;0.4375;0.0294;0.0919
0.4671;0.4375;0.0296;0.0921
0.4673;0.4375;0.0298;0.0923
0.4675;0.4375;0.0300;0.0925
0.4677;0.4375;0.0302;0.0927
0.4679;0.4375;0.0304;0.0929
0.4681;0.4375;0.0306;0.0931
0.4683;0.4375;0.0308;0.0933
0.4685;0.4375;0.0310;0.0935
0.4687;0.4375;0.0312;0.0937
0.4689;0.5000;0.0311;0.0936
0.4691;0.5000;0.0309;0.0934
0.4693;0.5000;0.0307;0.0932
0.4695;0.5000;0.0305;0.0930
0.4697;0.5000;0.0303;0.0928
0.4699;0.5000;0.0301;0.0926
0.4701;0.5000;0.0299;0.0924
0.4703;0.5000;0.0297;0.0922
0.4705;0.5000;0.0295;0.0920
0.4707;0.5000;0.0293;0.0918
0.4709;0.5000;0.0291;0.0916
0.4711;0.5000;0.0289;0.0914
0.4713;0.5000;0.0287;0.0912
0.4715;0.5000;0.0285;0.0910
0.4717;0.5000;0.0283;0.0908
0.4719;0.5000;0.0281;0.0906
0.4721;0.5000;0.0279;0.0904
0.4723;0.5000;0.0277;0.0902
0.4725;0.5000;0.0275;0.0900
0.4727;0.5000;0.0273;0.0898
0.4729;0.5000;0.0271;0.0896
0.4731;0.5000;0.0269;0.0894
0.4733;0.5000;0.0267;0.0892
0.4735;0.5000;0.0265;0.0890
0.4737;0.5000;0.0263;0.0888
0.4739;0.5000;0.0261;0.0886
0.4741;0.5000;0.0259;0.0884
0.4743;0.5000;0.0257;0.0882
0.4745;0.5000;0.0255;0.0880
0.4747;0.5000;0.0253;0.0878
0.4749;0.5000;0.0251;0.0876
0.4751;0.5000;0.0249;0.0874
0.4753;0.5000;0.0247;0.0872
0.4755;0.5000;0.0245;0.0870
0.4757;0.5000;0.0243;0.0868
0.4759;0.5000;0.0241;0.0866
0.4761;0.5000;0.0239;0.0864
0.4763;0.5000;0.0237;0.0862
0.4765;0.5000;0.0235;0.0860
0.4767;0.5000;0.0233;0.0858
0.4769;0.5000;0.0231;0.0856
0.4771;0.5000;0.0229;0.0854
0.4773;0.5000;0.0227;0.0852
0.4775;0.5000;0.0225;0.0850
0.4777;0.5000;0.0223;0.0848
0.4779;0.5000;0.0221;0.0846
0.4781;0.5000;0.0219;0.0844
0.4783;0.5000;0.0217;0.0842
0.4785;0.5000;0.0215;0.0840
0.4787;0.5000;0.0213;0.0838
0.4789;0.5000;0.0211;0.0836
0.4791;0.5000;0.0209;0.0834
0.4793;0.5000;0.0207;0.0832
0.4795;0.5000;0.0205;0.0830
0.4797;0.5000;0.0203;0.0828
0.4799;0.5000;0.0201;0.0826
0.4801;0.5000;0.0199;0.0824
0.4803;0.5000;0.0197;0.0822
0.4805;0.5000;0.0195;0.0820
0.4807;0.5000;0.0193;0.0818
0.4809;0.5000;0.0191;0.0816
0.4811;0.5000;0.0189;0.0814
0.4813;0.5000;0.0187;0.0812
0.4815;0.5000;0.0185;0.0810
0.4817;0.5000;0.0183;0.0808
0.4819;0.5000;0.0181;0.0806
0.4821;0.5000;0.0179;0.0804
0.4823;0.5000;0.0177;0.0802
0.4825;0.5000;0.0175;0.0800
0.4827;0.5000;0.0173;0.0798
0.4829;0.5000;0.0171;0.0796
0.4831;0.5000;0.0169;0.0794
0.4833;0.5000;0.0167;0.0792
0.4835;0.5000;0.0165;0.0790
0.4837;0.5000;0.0163;0.0788
0.4839;0.5000;0.0161;0.0786
0.4841;0.5000;0.0159;0.0784
0.4843;0.5000;0.0157;0.0782
0.4845;0.5000;0.0155;0.0780
0.4847;0.5000;0.0153;0.0778
0.4849;0.5000;0.0151;0.0776
0.4851;0.5000;0.0149;0.0774
0.4853;0.5000;0.0147;0.0772
0.4855;0.5000;0.0145;0.0770
0.4857;0.5000;0.0143;0.0768
0.4859;0.5000;0.0141;0.0766
0.4861;0.5000;0.0139;0.0764
0.4863;0.5000;0.0137;0.0762
0.4865;0.5000;0.0135;0.0760
0.4867;0.5000;0.0133;0.0758
0.4869;0.5000;0.0131;0.0756
0.4871;0.5000;0.0129;0.0754
0.4873;0.5000;0.0127;0.0752
0.4875;0.5000;0.0125;0.0750
0.4877;0.5000;0.0123;0.0748
0.4879;0.5000;0.0121;0.0746
0.4881;0.5000;0.0119;0.0744
0.4883;0.5000;0.0117;0.0742
0.4885;0.5000;0.0115;0.0740
0.4887;0.5000;0.0113;0.0738
0.4889;0.5000;0.0111;0.0736
0.4891;0.5000;0.0109;0.0734
0.4893;0.5000;0.0107;0.0732
0.4895;0.5000;0.0105;0.0730
0.4897;0.5000;0.0103;0.0728
0.4899;0.5000;0.0101;0.0726
0.4901;0.5000;0.0099;0.0724
0.4903;0.5000;0.0097;0.0722
0.4905;0.5000;0.0095;0.0720
0.4907;0.5000;0.0093;0.0718
0.4909;0.5000;0.0091;0.0716
0.4911;0.5000;0.0089;0.0714
0.4913;0.5000;0.0087;0.0712
0.4915;0.5000;0.0085;0.0710
0.4917;0.5000;0.0083;0.0708
0.4919;0.5000;0.0081;0.0706
0.4921;0.5000;0.0079;0.0704
0.4923;0.5000;0.0077;0.0702
0.4925;0.5000;0.0075;0.0700
0.4927;0.5000;0.0073;0.0698
0.4929;0.5000;0.0071;0.0696
0.4931;0.5000;0.0069;0.0694
0.4933;0.5000;0.0067;0.0692
0.4935;0.5000;0.0065;0.0690
0.4937;0.5000;0.0063;0.0688
0.4939;0.5000;0.0061;0.0686
0.4941;0.5000;0.0059;0.0684
0.4943;0.5000;0.0057;0.0682
0.4945;0.5000;0.0055;0.0680
0.4947;0.5000;0.0053;0.0678
0.4949;0.5000;0.0051;0.0676
0.4951;0.5000;0.0049;0.0674
0.4953;0.5000;0.0047;0.0672
0.4955;0.5000;0.0045;0.0670
0.4957;0.5000;0.0043;0.0668
0.4959;0.5000;0.0041;0.0666
0.4961;0.5000;0.0039;0.0664
0.4963;0.5000;0.0037;0.0662
0.4965;0.5000;0.0035;0.0660
0.4967;0.5000;0.0033;0.0658
0.4969;0.5000;0.0031;0.0656
0.4971;0.5000;0.0029;0.0654
0.4973;0.5000;0.0027;0.0652
0.4975;0.5000;0.0025;0.0650
0.4977;0.5000;0.0023;0.0648
0.4979;0.5000;0.0021;0.0646
0.4981;0.5000;0.0019;0.0644
0.4983;0.5000;0.0017;0.0642
0.4985;0.5000;0.0015;0.0640
0.4987;0.5000;0.0013;0.0638
0.4989;0.5000;0.0011;0.0636
0.4991;0.5000;0.0009;0.0634
0.4993;0.5000;0.0007;0.0632
0.4995;0.5000;0.0005;0.0630
0.4997;0.5000;0.0003;0.0628
0.4999;0.5000;0.0001;0.0626
0.5001;0.5000;0.0001;0.0624
0.5003;0.5000;0.0003;0.0622
0.5005;0.5000;0.0005;0.0620
0.5007;0.5000;0.0007;0.0618
0.5009;0.5000;0.0009;0.0616
0.5011;0.5000;0.0011;0.0614
0.5013;0.5000;0.0013;0.0612
0.5015;0.5000;0.0015;0.0610
0.5017;0.5000;0.0017;0.0608
0.5019;0.5000;0.0019;0.0606
0.5021;0.5000;0.0021;0.0604
0.5023;0.5000;0.0023;0.0602
0.5025;0.5000;0.0025;0.0600
0.5027;0.5000;0.0027;0.0598
0.5029;0.5000;0.0029;0.0596
0.5031;0.5000;0.0031;0.0594
0.5033;0.5000;0.0033;0.0592
0.5035;0.5000;0.0035;0.0590
0.5037;0.5000;0.0037;0.0588
0.5039;0.5000;0.0039;0.0586
0.5041;0.5000;0.0041;0.0584
0.5043;0.5000;0.0043;0.0582
0.5045;0.5000;0.0045;0.0580
0.5047;0.5000;0.0047;0.0578
0.5049;0.5000;0.0049;0.0576
0.5051;0.5000;0.0051;0.0574
0.5053;0.5000;0.0053;0.0572
0.5055;0.5000;0.0055;0.0570
0.5057;0.5000;0.0057;0.0568
0.5059;0.5000;0.0059;0.0566
0.5061;0.5000;0.0061;0.0564
0.5063;0.5000;0.0063;0.0562
0.5065;0.5000;0.0065;0.0560
0.5067;0.5000;0.0067;0.0558
0.5069;0.5000;0.0069;0.0556
0.5071;0.5000;0.0071;0.0554
0.5073;0.5000;0.0073;0.0552
0.5075;0.5000;0.0075;0.0550
0.5077;0.5000;0.0077;0.0548
0.5079;0.5000;0.0079;0.0546
0.5081;0.5000;0.0081;0.0544
0.5083;0.5000;0.0083;0.0542
0.5085;0.5000;0.0085;0.0540
0.5087;0.5000;0.0087;0.0538
0.5089;0.5000;0.0089;0.0536
0.5091;0.5000;0.0091;0.0534
0.5093;0.5000;0.0093;0.0532
0.5095;0.5000;0.0095;0.0530
0.5097;0.5000;0.0097;0.0528
0.5099;0.5000;0.0099;0.0526
0.5101;0.5000;0.0101;0.0524
0.5103;0.5000;0.0103;0.0522
0.5105;0.5000;0.0105;0.0520
0.5107;0.5000;0.0107;0.0518
0.5109;0.5000;0.0109;0.0516
0.5111;0.5000;0.0111;0.0514
0.5113;0.5000;0.0113;0.0512
0.5115;0.5000;0.0115;0.0510
0.5117;0.5000;0.0117;0.0508
0.5119;0.5000;0.0119;0.0506
0.5121;0.5000;0.0121;0.0504
0.5123;0.5000;0.0123;0.0502
0.5125;0.5000;0.0125;0.0500
0.5127;0.5000;0.0127;0.0498
0.5129;0.5000;0.0129;0.0496
0.5131;0.5000;0.0131;0.0494
0.5133;0.5000;0.0133;0.0492
0.5135;0.5000;0.0135;0.0490
0.5137;0.5000;0.0137;0.0488
0.5139;0.5000;0.0139;0.0486
0.5141;0.5000;0.0141;0.0484
0.5143;0.5000;0.0143;0.0482
0.5145;0.5000;0.0145;0.0480
0.5147;0.5000;0.0147;0.0478
0.5149;0.5000;0.0149;0.0476
0.5151;0.5000;0.0151;0.0474
0.5153;0.5000;0.0153;0.0472
0.5155;0.5000;0.0155;0.0470
0.5157;0.5000;0.0157;0.0468
0.5159;0.5000;0.0159;0.0466
0.5161;0.5000;0.0161;0.0464
0.5163;0.5000;0.0163;0.0462
0.5165;0.5000;0.0165;0.0460
0.5167;0.5000;0.0167;0.0458
0.5169;0.5000;0.0169;0.0456
0.5171;0.5000;0.0171;0.0454
0.5173;0.5000;0.0173;0.0452
0.5175;0.5000;0.0175;0.0450
0.5177;0.5000;0.0177;0.0448
0.5179;0.5000;0.0179;0.0446
0.5181;0.5000;0.0181;0.0444
0.5183;0.5000;0.0183;0.0442
0.5185;0.5000;0.0185;0.0440
0.5187;0.5000;0.0187;0.0438
0.5189;0.5000;0.0189;0.0436
0.5191;0.5000;0.0191;0.0434
0.5193;0.5000;0.0193;0.0432
0.5195;0.5000;0.0195;0.0430
0.5197;0.5000;0.0197;0.0428
0.5199;0.5000;0.0199;0.0426
0.5201;0.5000;0.0201;0.0424
0.5203;0.5000;0.0203;0.0422
0.5205;0.5000;0.0205;0.0420
0.5207;0.5000;0.0207;0.0418
0.5209;0.5000;0.0209;0.0416
0.5211;0.5000;0.0211;0.0414
0.5213;0.5000;0.0213;0.0412
0.5215;0.5000;0.0215;0.0410
0.5217;0.5000;0.0217;0.0408
0.5219;0.5000;0.0219;0.0406
0.5221;0.5000;0.0221;0.0404
0.5223;0.5000;0.0223;0.0402
0.5225;0.5000;0.0225;0.0400
0.5227;0.5000;0.0227;0.0398
0.5229;0.5000;0.0229;0.0396
0.5231;0.5000;0.0231;0.0394
0.5233;0.5000;0.0233;0.0392
0.5235;0.5000;0.0235;0.0390
0.5237;0.5000;0.0237;0.0388
0.5239;0.5000;0.0239;0.0386
0.5241;0.5000;0.0241;0.0384
0.5243;0.5000;0.0243;0.0382
0.5245;0.5000;0.0245;0.0380
0.5247;0.5000;0.0247;0.0378
0.5249;0.5000;0.0249;0.0376
0.5251;0.5000;0.0251;0.0374
0.5253;0.5000;0.0253;0.0372
0.5255;0.5000;0.0255;0.0370
0.5257;0.5000;0.0257;0.0368
0.5259;0.5000;0.0259;0.0366
0.5261;0.5000;0.0261;0.0364
0.5263;0.5000;0.0263;0.0362
0.5265;0.5000;0.0265;0.0360
0.5267;0.5000;0.0267;0.0358
0.5269;0.5000;0.0269;0.0356
0.5271;0.5000;0.0271;0.0354
0.5273;0.5000;0.0273;0.0352
0.5275;0.5000;0.0275;0.0350
0.5277;0.5000;0.0277;0.0348
0.5279;0.5000;0.0279;0.0346
0.5281;0.5000;0.0281;0.0344
0.5283;0.5000;0.0283;0.0342
0.5285;0.5000;0.0285;0.0340
0.5287;0.5000;0.0287;0.0338
0.5289;0.5000;0.0289;0.0336
0.5291;0.5000;0.0291;0.0334
0.5293;0.5000;0.0293;0.0332
0.5295;0.5000;0.0295;0.0330
0.5297;0.5000;0.0297;0.0328
0.5299;0.5000;0.0299;0.0326
0.5301;0.5000;0.0301;0.0324
0.5303;0.5000;0.0303;0.0322
0.5305;0.5000;0.0305;0.0320
0.5307;0.5000;0.0307;0.0318
0.5309;0.5000;0.0309;0.0316
0.5311;0.5000;0.0311;0.0314
0.5313;0.5625;0.0312;0.0313
0.5315;0.5625;0.0310;0.0315
0.5317;0.5625;0.0308;0.0317
0.5319;0.5625;0.0306;0.0319
0.5321;0.5625;0.0304;0.0321
0.5323;0.5625;0.0302;0.0323
0.5325;0.5625;0.0300;0.0325
0.5327;0.5625;0.0298;0.0327
0.5329;0.5625;0.0296;0.0329
0.5331;0.5625;0.0294;0.0331
0.5333;0.5625;0.0292;0.0333
0.5335;0.5625;0.0290;0.0335
0.5337;0.5625;0.0288;0.0337
0.5339;0.5625;0.0286;0.0339
0.5341;0.5625;0.0284;0.0341
0.5343;0.5625;0.0282;0.0343
0.5345;0.5625;0.0280;0.0345
0.5347;0.5625;0.0278;0.0347
0.5349;0.5625;0.0276;0.0349
0.5351;0.5625;0.0274;0.0351
0.5353;0.5625;0.0272;0.0353
0.5355;0.5625;0.0270;0.0355
0.5357;0.5625;0.0268;0.0357
0.5359;0.5625;0.0266;0.0359
0.5361;0.5625;0.0264;0.0361
0.5363;0.5625;0.0262;0.0363
0.5365;0.5625;0.0260;0.0365
0.5367;0.5625;0.0258;0.0367
0.5369;0.5625;0.0256;0.0369
0.5371;0.5625;0.0254;0.0371
0.5373;0.5625;0.0252;0.0373
0.5375;0.5625;0.0250;0.0375
0.5377;0.5625;0.0248;0.0377
0.5379;0.5625;0.0246;0.0379
0.5381;0.5625;0.0244;0.0381
0.5383;0.5625;0.0242;0.0383
0.5385;0.5625;0.0240;0.0385
0.5387;0.5625;0.0238;0.0387
0.5389;0.5625;0.0236;0.0389
0.5391;0.5625;0.0234;0.0391
0.5393;0.5625;0.0232;0.0393
0.5395;0.5625;0.0230;0.0395
0.5397;0.5625;0.0228;0.0397
0.5399;0.5625;0.0226;0.0399
0.5401;0.5625;0.0224;0.0401
0.5403;0.5625;0.0222;0.0403
0.5405;0.5625;0.0220;0.0405
0.5407;0.5625;0.0218;0.0407
0.5409;0.5625;0.0216;0.0409
0.5411;0.5625;0.0214;0.0411
0.5413;0.5625;0.0212;0.0413
0.5415;0.5625;0.0210;0.0415
0.5417;0.5625;0.0208;0.0417
0.5419;0.5625;0.0206;0.0419
0.5421;0.5625;0.0204;0.0421
0.5423;0.5625;0.0202;0.0423
0.5425;0.5625;0.0200;0.0425
0.5427;0.5625;0.0198;0.0427
0.5429;0.5625;0.0196;0.0429
0.5431;0.5625;0.0194;0.0431
0.5433;0.5625;0.0192;0.0433
0.5435;0.5625;0.0190;0.0435
0.5437;0.5625;0.0188;0.0437
0.5439;0.5625;0.0186;0.0439
0.5441;0.5625;0.0184;0.0441
0.5443;0.5625;0.0182;0.0443
0.5445;0.5625;0.0180;0.0445
0.5447;0.5625;0.0178;0.0447
0.5449;0.5625;0.0176;0.0449
0.5451;0.5625;0.0174;0.0451
0.5453;0.5625;0.0172;0.0453
0.5455;0.5625;0.0170;0.0455
0.5457;0.5625;0.0168;0.0457
0.5459;0.5625;0.0166;0.0459
0.5461;0.5625;0.0164;0.0461
0.5463;0.5625;0.0162;0.0463
0.5465;0.5625;0.0160;0.0465
0.5467;0.5625;0.0158;0.0467
0.5469;0.5625;0.0156;0.0469
0.5471;0.5625;0.0154;0.0471
0.5473;0.5625;0.0152;0.0473
0.5475;0.5625;0.0150;0.0475
0.5477;0.5625;0.0148;0.0477
0.5479;0.5625;0.0146;0.0479
0.5481;0.5625;0.0144;0.0481
0.5483;0.5625;0.0142;0.0483
0.5485;0.5625;0.0140;0.0485
0.5487;0.5625;0.0138;0.0487
0.5489;0.5625;0.0136;0.0489
0.5491;0.5625;0.0134;0.0491
0.5493;0.5625;0.0132;0.0493
0.5495;0.5625;0.0130;0.0495
0.5497;0.5625;0.0128;0.0497
0.5499;0.5625;0.0126;0.0499
0.5501;0.5625;0.0124;0.0501
0.5503;0.5625;0.0122;0.0503
0.5505;0.5625;0.0120;0.0505
0.5507;0.5625;0.0118;0.0507
0.5509;0.5625;0.0116;0.0509
0.5511;0.5625;0.0114;0.0511
0.5513;0.5625;0.0112;0.0513
0.5515;0.5625;0.0110;0.0515
0.5517;0.5625;0.0108;0.0517
0.5519;0.5625;0.0106;0.0519
0.5521;0.5625;0.0104;0.0521
0.5523;0.5625;0.0102;0.0523
0.5525;0.5625;0.0100;0.0525
0.5527;0.5625;0.0098;0.0527
0.5529;0.5625;0.0096;0.0529
0.5531;0.5625;0.0094;0.0531
0.5533;0.5625;0.0092;0.0533
0.5535;0.5625;0.0090;0.0535
0.5537;0.5625;0.0088;0.0537
0.5539;0.5625;0.0086;0.0539
0.5541;0.5625;0.0084;0.0541
0.5543;0.5625;0.0082;0.0543
0.5545;0.5625;0.0080;0.0545
0.5547;0.5625;0.0078;0.0547
0.5549;0.5625;0.0076;0.0549
0.5551;0.5625;0.0074;0.0551
0.5553;0.5625;0.0072;0.0553
0.5555;0.5625;0.0070;0.0555
0.5557;0.5625;0.0068;0.0557
0.5559;0.5625;0.0066;0.0559
0.5561;0.5625;0.0064;0.0561
0.5563;0.5625;0.0062;0.0563
0.5565;0.5625;0.0060;0.0565
0.5567;0.5625;0.0058;0.0567
0.5569;0.5625;0.0056;0.0569
0.5571;0.5625;0.0054;0.0571
0.5573;0.5625;0.0052;0.0573
0.5575;0.5625;0.0050;0.0575
0.5577;0.5625;0.0048;0.0577
0.5579;0.5625;0.0046;0.0579
0.5581;0.5625;0.0044;0.0581
0.5583;0.5625;0.0042;0.0583
0.5585;0.5625;0.0040;0.0585
0.5587;0.5625;0.0038;0.0587
0.5589;0.5625;0.0036;0.0589
0.5591;0.5625;0.0034;0.0591
0.5593;0.5625;0.0032;0.0593
0.5595;0.5625;0.0030;0.0595
0.5597;0.5625;0.0028;0.0597
0.5599;0.5625;0.0026;0.0599
0.5601;0.5625;0.0024;0.0601
0.5603;0.5625;0.0022;0.0603
0.5605;0.5625;0.0020;0.0605
0.5607;0.5625;0.0018;0.0607
0.5609;0.5625;0.0016;0.0609
0.5611;0.5625;0.0014;0.0611
0.5613;0.5625;0.0012;0.0613
0.5615;0.5625;0.0010;0.0615
0.5617;0.5625;0.0008;0.0617
0.5619;0.5625;0.0006;0.0619
0.5621;0.5625;0.0004;0.0621
0.5623;0.5625;0.0002;0.0623
0.5625;0.5625;0.0000;0.0625
0.5627;0.5625;0.0002;0.0627
0.5629;0.5625;0.0004;0.0629
0.5631;0.5625;0.0006;0.0631
0.5633;0.5625;0.0008;0.0633
0.5635;0.5625;0.0010;0.0635
0.5637;0.5625;0.0012;0.0637
0.5639;0.5625;0.0014;0.0639
0.5641;0.5625;0.0016;0.0641
0.5643;0.5625;0.0018;0.0643
0.5645;0.5625;0.0020;0.0645
0.5647;0.5625;0.0022;0.0647
0.5649;0.5625;0.0024;0.0649
0.5651;0.5625;0.0026;0.0651
0.5653;0.5625;0.0028;0.0653
0.5655;0.5625;0.0030;0.0655
0.5657;0.5625;0.0032;0.0657
0.5659;0.5625;0.0034;0.0659
0.5661;0.5625;0.0036;0.0661
0.5663;0.5625;0.0038;0.0663
0.5665;0.5625;0.0040;0.0665
0.5667;0.5625;0.0042;0.0667
0.5669;0.5625;0.0044;0.0669
0.5671;0.5625;0.0046;0.0671
0.5673;0.5625;0.0048;0.0673
0.5675;0.5625;0.0050;0.0675
0.5677;0.5625;0.0052;0.0677
0.5679;0.5625;0.0054;0.0679
0.5681;0.5625;0.0056;0.0681
0.5683;0.5625;0.0058;0.0683
0.5685;0.5625;0.0060;0.0685
0.5687;0.5625;0.0062;0.0687
0.5689;0.5625;0.0064;0.0689
0.5691;0.5625;0.0066;0.0691
0.5693;0.5625;0.0068;0.0693
0.5695;0.5625;0.0070;0.0695
0.5697;0.5625;0.0072;0.0697
0.5699;0.5625;0.0074;0.0699
0.5701;0.5625;0.0076;0.0701
0.5703;0.5625;0.0078;0.0703
0.5705;0.5625;0.0080;0.0705
0.5707;0.5625;0.0082;0.0707
0.5709;0.5625;0.0084;0.0709
0.5711;0.5625;0.0086;0.0711
0.5713;0.5625;0.0088;0.0713
0.5715;0.5625;0.0090;0.0715
0.5717;0.5625;0.0092;0.0717
0.5719;0.5625;0.0094;0.0719
0.5721;0.5625;0.0096;0.0721
0.5723;0.5625;0.0098;0.0723
0.5725;0.5625;0.0100;0.0725
0.5727;0.5625;0.0102;0.0727
0.5729;0.5625;0.0104;0.0729
0.5731;0.5625;0.0106;0.0731
0.5733;0.5625;0.0108;0.0733
0.5735;0.5625;0.0110;0.0735
0.5737;0.5625;0.0112;0.0737
0.5739;0.5625;0.0114;0.0739
0.5741;0.5625;0.0116;0.0741
0.5743;0.5625;0.0118;0.0743
0.5745;0.5625;0.0120;0.0745
0.5747;0.5625;0.0122;0.0747
0.5749;0.5625;0.0124;0.0749
0.5751;0.5625;0.0126;0.0751
0.5753;0.5625;0.0128;0.0753
0.5755;0.5625;0.0130;0.0755
0.5757;0.5625;0.0132;0.0757
0.5759;0.5625;0.0134;0.0759
0.5761;0.5625;0.0136;0.0761
0.5763;0.5625;0.0138;0.0763
0.5765;0.5625;0.0140;0.0765
0.5767;0.5625;0.0142;0.0767
0.5769;0.5625;0.0144;0.0769
0.5771;0.5625;0.0146;0.0771
0.5773;0.5625;0.0148;0.0773
0.5775;0.5625;0.0150;0.0775
0.5777;0.5625;0.0152;0.0777
0.5779;0.5625;0.0154;0.0779
0.5781;0.5625;0.0156;0.0781
0.5783;0.5625;0.0158;0.0783
0.5785;0.5625;0.0160;0.0785
0.5787;0.5625;0.0162;0.0787
0.5789;0.5625;0.0164;0.0789
0.5791;0.5625;0.0166;0.0791
0.5793;0.5625;0.0168;0.0793
0.5795;0.5625;0.0170;0.0795
0.5797;0.5625;0.0172;0.0797
0.5799;0.5625;0.0174;0.0799
0.5801;0.5625;0.0176;0.0801
0.5803;0.5625;0.0178;0.0803
0.5805;0.5625;0.0180;0.0805
0.5807;0.5625;0.0182;0.0807
0.5809;0.5625;0.0184;0.0809
0.5811;0.5625;0.0186;0.0811
0.5813;0.5625;0.0188;0.0813
0.5815;0.5625;0.0190;0.0815
0.5817;0.5625;0.0192;0.0817
0.5819;0.5625;0.0194;0.0819
0.5821;0.5625;0.0196;0.0821
0.5823;0.5625;0.0198;0.0823
0.5825;0.5625;0.0200;0.0825
0.5827;0.5625;0.0202;0.0827
0.5829;0.5625;0.0204;0.0829
0.5831;0.5625;0.0206;0.0831
0.5833;0.5625;0.0208;0.0833
0.5835;0.5625;0.0210;0.0835
0.5837;0.5625;0.0212;0.0837
0.5839;0.5625;0.0214;0.0839
0.5841;0.5625;0.0216;0.0841
0.5843;0.5625;0.0218;0.0843
0.5845;0.5625;0.0220;0.0845
0.5847;0.5625;0.0222;0.0847
0.5849;0.5625;0.0224;0.0849
0.5851;0.5625;0.0226;0.0851
0.5853;0.5625;0.0228;0.0853
0.5855;0.5625;0.0230;0.0855
0.5857;0.5625;0.0232;0.0857
0.5859;0.5625;0.0234;0.0859
0.5861;0.5625;0.0236;0.0861
0.5863;0.5625;0.0238;0.0863
0.5865;0.5625;0.0240;0.0865
0.5867;0.5625;0.0242;0.0867
0.5869;0.5625;0.0244;0.0869
0.5871;0.5625;0.0246;0.0871
0.5873;0.5625;0.0248;0.0873
0.5875;0.5625;0.0250;0.0875
0.5877;0.5625;0.0252;0.0877
0.5879;0.5625;0.0254;0.0879
0.5881;0.5625;0.0256;0.0881
0.5883;0.5625;0.0258;0.0883
0.5885;0.5625;0.0260;0.0885
0.5887;0.5625;0.0262;0.0887
0.5889;0.5625;0.0264;0.0889
0.5891;0.5625;0.0266;0.0891
0.5893;0.5625;0.0268;0.0893
0.5895;0.5625;0.0270;0.0895
0.5897;0.5625;0.0272;0.0897
0.5899;0.5625;0.0274;0.0899
0.5901;0.5625;0.0276;0.0901
0.5903;0.5625;0.0278;0.0903
0.5905;0.5625;0.0280;0.0905
0.5907;0.5625;0.0282;0.0907
0.5909;0.5625;0.0284;0.0909
0.5911;0.5625;0.0286;0.0911
0.5913;0.5625;0.0288;0.0913
0.5915;0.5625;0.0290;0.0915
0.5917;0.5625;0.0292;0.0917
0.5919;0.5625;0.0294;0.0919
0.5921;0.5625;0.0296;0.0921
0.5923;0.5625;0.0298;0.0923
0.5925;0.5625;0.0300;0.0925
0.5927;0.5625;0.0302;0.0927
0.5929;0.5625;0.0304;0.0929
0.5931;0.5625;0.0306;0.0931
0.5933;0.5625;0.0308;0.0933
0.5935;0.5625;0.0310;0.0935
0.5937;0.5625;0.0312;0.0937
0.5939;0.6250;0.0311;0.0936
0.5941;0.6250;0.0309;0.0934
0.5943;0.6250;0.0307;0.0932
0.5945;0.6250;0.0305;0.0930
0.5947;0.6250;0.0303;0.0928
0.5949;0.6250;0.0301;0.0926
0.5951;0.6250;0.0299;0.0924
0.5953;0.6250;0.0297;0.0922
0.5955;0.6250;0.0295;0.0920
0.5957;0.6250;0.0293;0.0918
0.5959;0.6250;0.0291;0.0916
0.5961;0.6250;0.0289;0.0914
0.5963;0.6250;0.0287;0.0912
0.5965;0.6250;0.0285;0.0910
0.5967;0.6250;0.0283;0.0908
0.5969;0.6250;0.0281;0.0906
0.5971;0.6250;0.0279;0.0904
0.5973;0.6250;0.0277;0.0902
0.5975;0.6250;0.0275;0.0900
0.5977;0.6250;0.0273;0.0898
0.5979;0.6250;0.0271;0.0896
0.5981;0.6250;0.0269;0.0894
0.5983;0.6250;0.0267;0.0892
0.5985;0.6250;0.0265;0.0890
0.5987;0.6250;0.0263;0.0888
0.5989;0.6250;0.0261;0.0886
0.5991;0.6250;0.0259;0.0884
0.5993;0.6250;0.0257;0.0882
0.5995;0.6250;0.0255;0.0880
0.5997;0.6250;0.0253;0.0878
0.5999;0.6250;0.0251;0.0876
0.6001;0.6250;0.0249;0.0874
0.6003;0.6250;0.0247;0.0872
0.6005;0.6250;0.0245;0.0870
0.6007;0.6250;0.0243;0.0868
0.6009;0.6250;0.0241;0.0866
0.6011;0.6250;0.0239;0.0864
0.6013;0.6250;0.0237;0.0862
0.6015;0.6250;0.0235;0.0860
0.6017;0.6250;0.0233;0.0858
0.6019;0.6250;0.0231;0.0856
0.6021;0.6250;0.0229;0.0854
0.6023;0.6250;0.0227;0.0852
0.6025;0.6250;0.0225;0.0850
0.6027;0.6250;0.0223;0.0848
0.6029;0.6250;0.0221;0.0846
0.6031;0.6250;0.0219;0.0844
0.6033;0.6250;0.0217;0.0842
0.6035;0.6250;0.0215;0.0840
0.6037;0.6250;0.0213;0.0838
0.6039;0.6250;0.0211;0.0836
0.6041;0.6250;0.0209;0.0834
0.6043;0.6250;0.0207;0.0832
0.6045;0.6250;0.0205;0.0830
0.6047;0.6250;0.0203;0.0828
0.6049;0.6250;0.0201;0.0826
0.6051;0.6250;0.0199;0.0824
0.6053;0.6250;0.0197;0.0822
0.6055;0.6250;0.0195;0.0820
0.6057;0.6250;0.0193;0.0818
0.6059;0.6250;0.0191;0.0816
0.6061;0.6250;0.0189;0.0814
0.6063;0.6250;0.0187;0.0812
0.6065;0.6250;0.0185;0.0810
0.6067;0.6250;0.0183;0.0808
0.6069;0.6250;0.0181;0.0806
0.6071;0.6250;0.0179;0.0804
0.6073;0.6250;0.0177;0.0802
0.6075;0.6250;0.0175;0.0800
0.6077;0.6250;0.0173;0.0798
0.6079;0.6250;0.0171;0.0796
0.6081;0.6250;0.0169;0.0794
0.6083;0.6250;0.0167;0.0792
0.6085;0.6250;0.0165;0.0790
0.6087;0.6250;0.0163;0.0788
0.6089;0.6250;0.0161;0.0786
0.6091;0.6250;0.0159;0.0784
0.6093;0.6250;0.0157;0.0782
0.6095;0.6250;0.0155;0.0780
0.6097;0.6250;0.0153;0.0778
0.6099;0.6250;0.0151;0.0776
0.6101;0.6250;0.0149;0.0774
0.6103;0.6250;0.0147;0.0772
0.6105;0.6250;0.0145;0.0770
0.6107;0.6250;0.0143;0.0768
0.6109;0.6250;0.0141;0.0766
0.6111;0.6250;0.0139;0.0764
0.6113;0.6250;0.0137;0.0762
0.6115;0.6250;0.0135;0.0760
0.6117;0.6250;0.0133;0.0758
0.6119;0.6250;0.0131;0.0756
0.6121;0.6250;0.0129;0.0754
0.6123;0.6250;0.0127;0.0752
0.6125;0.6250;0.0125;0.0750
0.6127;0.6250;0.0123;0.0748
0.6129;0.6250;0.0121;0.0746
0.6131;0.6250;0.0119;0.0744
0.6133;0.6250;0.0117;0.0742
0.6135;0.6250;0.0115;0.0740
0.6137;0.6250;0.0113;0.0738
0.6139;0.6250;0.0111;0.0736
0.6141;0.6250;0.0109;0.0734
0.6143;0.6250;0.0107;0.0732
0.6145;0.6250;0.0105;0.0730
0.6147;0.6250;0.0103;0.0728
0.6149;0.6250;0.0101;0.0726
0.6151;0.6250;0.0099;0.0724
0.6153;0.6250;0.0097;0.0722
0.6155;0.6250;0.0095;0.0720
0.6157;0.6250;0.0093;0.0718
0.6159;0.6250;0.0091;0.0716
0.6161;0.6250;0.0089;0.0714
0.6163;0.6250;0.0087;0.0712
0.6165;0.6250;0.0085;0.0710
0.6167;0.6250;0.0083;0.0708
0.6169;0.6250;0.0081;0.0706
0.6171;0.6250;0.0079;0.0704
0.6173;0.6250;0.0077;0.0702
0.6175;0.6250;0.0075;0.0700
0.6177;0.6250;0.0073;0.0698
0.6179;0.6250;0.0071;0.0696
0.6181;0.6250;0.0069;0.0694
0.6183;0.6250;0.0067;0.0692
0.6185;0.6250;0.0065;0.0690
0.6187;0.6250;0.0063;0.0688
0.6189;0.6250;0.0061;0.0686
0.6191;0.6250;0.0059;0.0684
0.6193;0.6250;0.0057;0.0682
0.6195;0.6250;0.0055;0.0680
0.6197;0.6250;0.0053;0.0678
0.6199;0.6250;0.0051;0.0676
0.6201;0.6250;0.0049;0.0674
0.6203;0.6250;0.0047;0.0672
0.6205;0.6250;0.0045;0.0670
0.6207;0.6250;0.0043;0.0668
0.6209;0.6250;0.0041;0.0666
0.6211;0.6250;0.0039;0.0664
0.6213;0.6250;0.0037;0.0662
0.6215;0.6250;0.0035;0.0660
0.6217;0.6250;0.0033;0.0658
0.6219;0.6250;0.0031;0.0656
0.6221;0.6250;0.0029;0.0654
0.6223;0.6250;0.0027;0.0652
0.6225;0.6250;0.0025;0.0650
0.6227;0.6250;0.0023;0.0648
0.6229;0.6250;0.0021;0.0646
0.6231;0.6250;0.0019;0.0644
0.6233;0.6250;0.0017;0.0642
0.6235;0.6250;0.0015;0.0640
0.6237;0.6250;0.0013;0.0638
0.6239;0.6250;0.0011;0.0636
0.6241;0.6250;0.0009;0.0634
0.6243;0.6250;0.0007;0.0632
0.6245;0.6250;0.0005;0.0630
0.6247;0.6250;0.0003;0.0628
0.6249;0.6250;0.0001;0.0626
0.6251;0.6250;0.0001;0.0624
0.6253;0.6250;0.0003;0.0622
0.6255;0.6250;0.0005;0.0620
0.6257;0.6250;0.0007;0.0618
0.6259;0.6250;0.0009;0.0616
0.6261;0.6250;0.0011;0.0614
0.6263;0.6250;0.0013;0.0612
0.6265;0.6250;0.0015;0.0610
0.6267;0.6250;0.0017;0.0608
0.6269;0.6250;0.0019;0.0606
0.6271;0.6250;0.0021;0.0604
0.6273;0.6250;0.0023;0.0602
0.6275;0.6250;0.0025;0.0600
0.6277;0.6250;0.0027;0.0598
0.6279;0.6250;0.0029;0.0596
0.6281;0.6250;0.0031;0.0594
0.6283;0.6250;0.0033;0.0592
0.6285;0.6250;0.0035;0.0590
0.6287;0.6250;0.0037;0.0588
0.6289;0.6250;0.0039;0.0586
0.6291;0.6250;0.0041;0.0584
0.6293;0.6250;0.0043;0.0582
0.6295;0.6250;0.0045;0.0580
0.6297;0.6250;0.0047;0.0578
0.6299;0.6250;0.0049;0.0576
0.6301;0.6250;0.0051;0.0574
0.6303;0.6250;0.0053;0.0572
0.6305;0.6250;0.0055;0.0570
0.6307;0.6250;0.0057;0.0568
0.6309;0.6250;0.0059;0.0566
0.6311;0.6250;0.0061;0.0564
0.6313;0.6250;0.0063;0.0562
0.6315;0.6250;0.0065;0.0560
0.6317;0.6250;0.0067;0.0558
0.6319;0.6250;0.0069;0.0556
0.6321;0.6250;0.0071;0.0554
0.6323;0.6250;0.0073;0.0552
0.6325;0.6250;0.0075;0.0550
0.6327;0.6250;0.0077;0.0548
0.6329;0.6250;0.0079;0.0546
0.6331;0.6250;0.0081;0.0544
0.6333;0.6250;0.0083;0.0542
0.6335;0.6250;0.0085;0.0540
0.6337;0.6250;0.0087;0.0538
0.6339;0.6250;0.0089;0.0536
0.6341;0.6250;0.0091;0.0534
0.6343;0.6250;0.0093;0.0532
0.6345;0.6250;0.0095;0.0530
0.6347;0.6250;0.0097;0.0528
0.6349;0.6250;0.0099;0.0526
0.6351;0.6250;0.0101;0.0524
0.6353;0.6250;0.0103;0.0522
0.6355;0.6250;0.0105;0.0520
0.6357;0.6250;0.0107;0.0518
0.6359;0.6250;0.0109;0.0516
0.6361;0.6250;0.0111;0.0514
0.6363;0.6250;0.0113;0.0512
0.6365;0.6250;0.0115;0.0510
0.6367;0.6250;0.0117;0.0508
0.6369;0.6250;0.0119;0.0506
0.6371;0.6250;0.0121;0.0504
0.6373;0.6250;0.0123;0.0502
0.6375;0.6250;0.0125;0.0500
0.6377;0.6250;0.0127;0.0498
0.6379;0.6250;0.0129;0.0496
0.6381;0.6250;0.0131;0.0494
0.6383;0.6250;0.0133;0.0492
0.6385;0.6250;0.0135;0.0490
0.6387;0.6250;0.0137;0.0488
0.6389;0.6250;0.0139;0.0486
0.6391;0.6250;0.0141;0.0484
0.6393;0.6250;0.0143;0.0482
0.6395;0.6250;0.0145;0.0480
0.6397;0.6250;0.0147;0.0478
0.6399;0.6250;0.0149;0.0476
0.6401;0.6250;0.0151;0.0474
0.6403;0.6250;0.0153;0.0472
0.6405;0.6250;0.0155;0.0470
0.6407;0.6250;0.0157;0.0468
0.6409;0.6250;0.0159;0.0466
0.6411;0.6250;0.0161;0.0464
0.6413;0.6250;0.0163;0.0462
0.6415;0.6250;0.0165;0.0460
0.6417;0.6250;0.0167;0.0458
0.6419;0.6250;0.0169;0.0456
0.6421;0.6250;0.0171;0.0454
0.6423;0.6250;0.0173;0.0452
0.6425;0.6250;0.0175;0.0450
0.6427;0.6250;0.0177;0.0448
0.6429;0.6250;0.0179;0.0446
0.6431;0.6250;0.0181;0.0444
0.6433;0.6250;0.0183;0.0442
0.6435;0.6250;0.0185;0.0440
0.6437;0.6250;0.0187;0.0438
0.6439;0.6250;0.0189;0.0436
0.6441;0.6250;0.0191;0.0434
0.6443;0.6250;0.0193;0.0432
0.6445;0.6250;0.0195;0.0430
0.6447;0.6250;0.0197;0.0428
0.6449;0.6250;0.0199;0.0426
0.6451;0.6250;0.0201;0.0424
0.6453;0.6250;0.0203;0.0422
0.6455;0.6250;0.0205;0.0420
0.6457;0.6250;0.0207;0.0418
0.6459;0.6250;0.0209;0.0416
0.6461;0.6250;0.0211;0.0414
0.6463;0.6250;0.0213;0.0412
0.6465;0.6250;0.0215;0.0410
0.6467;0.6250;0.0217;0.0408
0.6469;0.6250;0.0219;0.0406
0.6471;0.6250;0.0221;0.0404
0.6473;0.6250;0.0223;0.0402
0.6475;0.6250;0.0225;0.0400
0.6477;0.6250;0.0227;0.0398
0.6479;0.6250;0.0229;0.0396
0.6481;0.6250;0.0231;0.0394
0.6483;0.6250;0.0233;0.0392
0.6485;0.6250;0.0235;0.0390
0.6487;0.6250;0.0237;0.0388
0.6489;0.6250;0.0239;0.0386
0.6491;0.6250;0.0241;0.0384
0.6493;0.6250;0.0243;0.0382
0.6495;0.6250;0.0245;0.0380
0.6497;0.6250;0.0247;0.0378
0.6499;0.6250;0.0249;0.0376
0.6501;0.6250;0.0251;0.0374
0.6503;0.6250;0.0253;0.0372
0.6505;0.6250;0.0255;0.0370
0.6507;0.6250;0.0257;0.0368
0.6509;0.6250;0.0259;0.0366
0.6511;0.6250;0.0261;0.0364
0.6513;0.6250;0.0263;0.0362
0.6515;0.6250;0.0265;0.0360
0.6517;0.6250;0.0267;0.0358
0.6519;0.6250;0.0269;0.0356
0.6521;0.6250;0.0271;0.0354
0.6523;0.6250;0.0273;0.0352
0.6525;0.6250;0.0275;0.0350
0.6527;0.6250;0.0277;0.0348
0.6529;0.6250;0.0279;0.0346
0.6531;0.6250;0.0281;0.0344
0.6533;0.6250;0.0283;0.0342
0.6535;0.6250;0.0285;0.0340
0.6537;0.6250;0.0287;0.0338
0.6539;0.6250;0.0289;0.0336
0.6541;0.6250;0.0291;0.0334
0.6543;0.6250;0.0293;0.0332
0.6545;0.6250;0.0295;0.0330
0.6547;0.6250;0.0297;0.0328
0.6549;0.6250;0.0299;0.0326
0.6551;0.6250;0.0301;0.0324
0.6553;0.6250;0.0303;0.0322
0.6555;0.6250;0.0305;0.0320
0.6557;0.6250;0.0307;0.0318
0.6559;0.6250;0.0309;0.0316
0.6561;0.6250;0.0311;0.0314
0.6563;0.6875;0.0312;0.0313
0.6565;0.6875;0.0310;0.0315
0.6567;0.6875;0.0308;0.0317
0.6569;0.6875;0.0306;0.0319
0.6571;0.6875;0.0304;0.0321
0.6573;0.6875;0.0302;0.0323
0.6575;0.6875;0.0300;0.0325
0.6577;0.6875;0.0298;0.0327
0.6579;0.6875;0.0296;0.0329
0.6581;0.6875;0.0294;0.0331
0.6583;0.6875;0.0292;0.0333
0.6585;0.6875;0.0290;0.0335
0.6587;0.6875;0.0288;0.0337
0.6589;0.6875;0.0286;0.0339
0.6591;0.6875;0.0284;0.0341
0.6593;0.6875;0.0282;0.0343
0.6595;0.6875;0.0280;0.0345
0.6597;0.6875;0.0278;0.0347
0.6599;0.6875;0.0276;0.0349
0.6601;0.6875;0.0274;0.0351
0.6603;0.6875;0.0272;0.0353
0.6605;0.6875;0.0270;0.0355
0.6607;0.6875;0.0268;0.0357
0.6609;0.6875;0.0266;0.0359
0.6611;0.6875;0.0264;0.0361
0.6613;0.6875;0.0262;0.0363
0.6615;0.6875;0.0260;0.0365
0.6617;0.6875;0.0258;0.0367
0.6619;0.6875;0.0256;0.0369
0.6621;0.6875;0.0254;0.0371
0.6623;0.6875;0.0252;0.0373
0.6625;0.6875;0.0250;0.0375
0.6627;0.6875;0.0248;0.0377
0.6629;0.6875;0.0246;0.0379
0.6631;0.6875;0.0244;0.0381
0.6633;0.6875;0.0242;0.0383
0.6635;0.6875;0.0240;0.0385
0.6637;0.6875;0.0238;0.0387
0.6639;0.6875;0.0236;0.0389
0.6641;0.6875;0.0234;0.0391
0.6643;0.6875;0.0232;0.0393
0.6645;0.6875;0.0230;0.0395
0.6647;0.6875;0.0228;0.0397
0.6649;0.6875;0.0226;0.0399
0.6651;0.6875;0.0224;0.0401
0.6653;0.6875;0.0222;0.0403
0.6655;0.6875;0.0220;0.0405
0.6657;0.6875;0.0218;0.0407
0.6659;0.6875;0.0216;0.0409
0.6661;0.6875;0.0214;0.0411
0.6663;0.6875;0.0212;0.0413
0.6665;0.6875;0.0210;0.0415
0.6667;0.6875;0.0208;0.0417
0.6669;0.6875;0.0206;0.0419
0.6671;0.6875;0.0204;0.0421
0.6673;0.6875;0.0202;0.0423
0.6675;0.6875;0.0200;0.0425
0.6677;0.6875;0.0198;0.0427
0.6679;0.6875;0.0196;0.0429
0.6681;0.6875;0.0194;0.0431
0.6683;0.6875;0.0192;0.0433
0.6685;0.6875;0.0190;0.0435
0.6687;0.6875;0.0188;0.0437
0.6689;0.6875;0.0186;0.0439
0.6691;0.6875;0.0184;0.0441
0.6693;0.6875;0.0182;0.0443
0.6695;0.6875;0.0180;0.0445
0.6697;0.6875;0.0178;0.0447
0.6699;0.6875;0.0176;0.0449
0.6701;0.6875;0.0174;0.0451
0.6703;0.6875;0.0172;0.0453
0.6705;0.6875;0.0170;0.0455
0.6707;0.6875;0.0168;0.0457
0.6709;0.6875;0.0166;0.0459
0.6711;0.6875;0.0164;0.0461
0.6713;0.6875;0.0162;0.0463
0.6715;0.6875;0.0160;0.0465
0.6717;0.6875;0.0158;0.0467
0.6719;0.6875;0.0156;0.0469
0.6721;0.6875;0.0154;0.0471
0.6723;0.6875;0.0152;0.0473
0.6725;0.6875;0.0150;0.0475
0.6727;0.6875;0.0148;0.0477
0.6729;0.6875;0.0146;0.0479
0.6731;0.6875;0.0144;0.0481
0.6733;0.6875;0.0142;0.0483
0.6735;0.6875;0.0140;0.0485
0.6737;0.6875;0.0138;0.0487
0.6739;0.6875;0.0136;0.0489
0.6741;0.6875;0.0134;0.0491
0.6743;0.6875;0.0132;0.0493
0.6745;0.6875;0.0130;0.0495
0.6747;0.6875;0.0128;0.0497
0.6749;0.6875;0.0126;0.0499
0.6751;0.6875;0.0124;0.0501
0.6753;0.6875;0.0122;0.0503
0.6755;0.6875;0.0120;0.0505
0.6757;0.6875;0.0118;0.0507
0.6759;0.6875;0.0116;0.0509
0.6761;0.6875;0.0114;0.0511
0.6763;0.6875;0.0112;0.0513
0.6765;0.6875;0.0110;0.0515
0.6767;0.6875;0.0108;0.0517
0.6769;0.6875;0.0106;0.0519
0.6771;0.6875;0.0104;0.0521
0.6773;0.6875;0.0102;0.0523
0.6775;0.6875;0.0100;0.0525
0.6777;0.6875;0.0098;0.0527
0.6779;0.6875;0.0096;0.0529
0.6781;0.6875;0.0094;0.0531
0.6783;0.6875;0.0092;0.0533
0.6785;0.6875;0.0090;0.0535
0.6787;0.6875;0.0088;0.0537
0.6789;0.6875;0.0086;0.0539
0.6791;0.6875;0.0084;0.0541
0.6793;0.6875;0.0082;0.0543
0.6795;0.6875;0.0080;0.0545
0.6797;0.6875;0.0078;0.0547
0.6799;0.6875;0.0076;0.0549
0.6801;0.6875;0.0074;0.0551
0.6803;0.6875;0.0072;0.0553
0.6805;0.6875;0.0070;0.0555
0.6807;0.6875;0.0068;0.0557
0.6809;0.6875;0.0066;0.0559
0.6811;0.6875;0.0064;0.0561
0.6813;0.6875;0.0062;0.0563
0.6815;0.6875;0.0060;0.0565
0.6817;0.6875;0.0058;0.0567
0.6819;0.6875;0.0056;0.0569
0.6821;0.6875;0.0054;0.0571
0.6823;0.6875;0.0052;0.0573
0.6825;0.6875;0.0050;0.0575
0.6827;0.6875;0.0048;0.0577
0.6829;0.6875;0.0046;0.0579
0.6831;0.6875;0.0044;0.0581
0.6833;0.6875;0.0042;0.0583
0.6835;0.6875;0.0040;0.0585
0.6837;0.6875;0.0038;0.0587
0.6839;0.6875;0.0036;0.0589
0.6841;0.6875;0.0034;0.0591
0.6843;0.6875;0.0032;0.0593
0.6845;0.6875;0.0030;0.0595
0.6847;0.6875;0.0028;0.0597
0.6849;0.6875;0.0026;0.0599
0.6851;0.6875;0.0024;0.0601
0.6853;0.6875;0.0022;0.0603
0.6855;0.6875;0.0020;0.0605
0.6857;0.6875;0.0018;0.0607
0.6859;0.6875;0.0016;0.0609
0.6861;0.6875;0.0014;0.0611
0.6863;0.6875;0.0012;0.0613
0.6865;0.6875;0.0010;0.0615
0.6867;0.6875;0.0008;0.0617
0.6869;0.6875;0.0006;0.0619
0.6871;0.6875;0.0004;0.0621
0.6873;0.6875;0.0002;0.0623
0.6875;0.6875;0.0000;0.0625
0.6877;0.6875;0.0002;0.0627
0.6879;0.6875;0.0004;0.0629
0.6881;0.6875;0.0006;0.0631
0.6883;0.6875;0.0008;0.0633
0.6885;0.6875;0.0010;0.0635
0.6887;0.6875;0.0012;0.0637
0.6889;0.6875;0.0014;0.0639
0.6891;0.6875;0.0016;0.0641
0.6893;0.6875;0.0018;0.0643
0.6895;0.6875;0.0020;0.0645
0.6897;0.6875;0.0022;0.0647
0.6899;0.6875;0.0024;0.0649
0.6901;0.6875;0.0026;0.0651
0.6903;0.6875;0.0028;0.0653
0.6905;0.6875;0.0030;0.0655
0.6907;0.6875;0.0032;0.0657
0.6909;0.6875;0.0034;0.0659
0.6911;0.6875;0.0036;0.0661
0.6913;0.6875;0.0038;0.0663
0.6915;0.6875;0.0040;0.0665
0.6917;0.6875;0.0042;0.0667
0.6919;0.6875;0.0044;0.0669
0.6921;0.6875;0.0046;0.0671
0.6923;0.6875;0.0048;0.0673
0.6925;0.6875;0.0050;0.0675
0.6927;0.6875;0.0052;0.0677
0.6929;0.6875;0.0054;0.0679
0.6931;0.6875;0.0056;0.0681
0.6933;0.6875;0.0058;0.0683
0.6935;0.6875;0.0060;0.0685
0.6937;0.6875;0.0062;0.0687
0.6939;0.6875;0.0064;0.0689
0.6941;0.6875;0.0066;0.0691
0.6943;0.6875;0.0068;0.0693
0.6945;0.6875;0.0070;0.0695
0.6947;0.6875;0.0072;0.0697
0.6949;0.6875;0.0074;0.0699
0.6951;0.6875;0.0076;0.0701
0.6953;0.6875;0.0078;0.0703
0.6955;0.6875;0.0080;0.0705
0.6957;0.6875;0.0082;0.0707
0.6959;0.6875;0.0084;0.0709
0.6961;0.6875;0.0086;0.0711
0.6963;0.6875;0.0088;0.0713
0.6965;0.6875;0.0090;0.0715
0.6967;0.6875;0.0092;0.0717
0.6969;0.6875;0.0094;0.0719
0.6971;0.6875;0.0096;0.0721
0.6973;0.6875;0.0098;0.0723
0.6975;0.6875;0.0100;0.0725
0.6977;0.6875;0.0102;0.0727
0.6979;0.6875;0.0104;0.0729
0.6981;0.6875;0.0106;0.0731
0.6983;0.6875;0.0108;0.0733
0.6985;0.6875;0.0110;0.0735
0.6987;0.6875;0.0112;0.0737
0.6989;0.6875;0.0114;0.0739
0.6991;0.6875;0.0116;0.0741
0.6993;0.6875;0.0118;0.0743
0.6995;0.6875;0.0120;0.0745
0.6997;0.6875;0.0122;0.0747
0.6999;0.6875;0.0124;0.0749
0.7001;0.6875;0.0126;0.0751
0.7003;0.6875;0.0128;0.0753
0.7005;0.6875;0.0130;0.0755
0.7007;0.6875;0.0132;0.0757
0.7009;0.6875;0.0134;0.0759
0.7011;0.6875;0.0136;0.0761
0.7013;0.6875;0.0138;0.0763
0.7015;0.6875;0.0140;0.0765
0.7017;0.6875;0.0142;0.0767
0.7019;0.6875;0.0144;0.0769
0.7021;0.6875;0.0146;0.0771
0.7023;0.6875;0.0148;0.0773
0.7025;0.6875;0.0150;0.0775
0.7027;0.6875;0.0152;0.0777
0.7029;0.6875;0.0154;0.0779
0.7031;0.6875;0.0156;0.0781
0.7033;0.6875;0.0158;0.0783
0.7035;0.6875;0.0160;0.0785
0.7037;0.6875;0.0162;0.0787
0.7039;0.6875;0.0164;0.0789
0.7041;0.6875;0.0166;0.0791
0.7043;0.6875;0.0168;0.0793
0.7045;0.6875;0.0170;0.0795
0.7047;0.6875;0.0172;0.0797
0.7049;0.6875;0.0174;0.0799
0.7051;0.6875;0.0176;0.0801
0.7053;0.6875;0.0178;0.0803
0.7055;0.6875;0.0180;0.0805
0.7057;0.6875;0.0182;0.0807
0.7059;0.6875;0.0184;0.0809
0.7061;0.6875;0.0186;0.0811
0.7063;0.6875;0.0188;0.0813
0.7065;0.6875;0.0190;0.0815
0.7067;0.6875;0.0192;0.0817
0.7069;0.6875;0.0194;0.0819
0.7071;0.6875;0.0196;0.0821
0.7073;0.6875;0.0198;0.0823
0.7075;0.6875;0.0200;0.0825
0.7077;0.6875;0.0202;0.0827
0.7079;0.6875;0.0204;0.0829
0.7081;0.6875;0.0206;0.0831
0.7083;0.6875;0.0208;0.0833
0.7085;0.6875;0.0210;0.0835
0.7087;0.6875;0.0212;0.0837
0.7089;0.6875;0.0214;0.0839
0.7091;0.6875;0.0216;0.0841
0.7093;0.6875;0.0218;0.0843
0.7095;0.6875;0.0220;0.0845
0.7097;0.6875;0.0222;0.0847
0.7099;0.6875;0.0224;0.0849
0.7101;0.6875;0.0226;0.0851
0.7103;0.6875;0.0228;0.0853
0.7105;0.6875;0.0230;0.0855
0.7107;0.6875;0.0232;0.0857
0.7109;0.6875;0.0234;0.0859
0.7111;0.6875;0.0236;0.0861
0.7113;0.6875;0.0238;0.0863
0.7115;0.6875;0.0240;0.0865
0.7117;0.6875;0.0242;0.0867
0.7119;0.6875;0.0244;0.0869
0.7121;0.6875;0.0246;0.0871
0.7123;0.6875;0.0248;0.0873
0.7125;0.6875;0.0250;0.0875
0.7127;0.6875;0.0252;0.0877
0.7129;0.6875;0.0254;0.0879
0.7131;0.6875;0.0256;0.0881
0.7133;0.6875;0.0258;0.0883
0.7135;0.6875;0.0260;0.0885
0.7137;0.6875;0.0262;0.0887
0.7139;0.6875;0.0264;0.0889
0.7141;0.6875;0.0266;0.0891
0.7143;0.6875;0.0268;0.0893
0.7145;0.6875;0.0270;0.0895
0.7147;0.6875;0.0272;0.0897
0.7149;0.6875;0.0274;0.0899
0.7151;0.6875;0.0276;0.0901
0.7153;0.6875;0.0278;0.0903
0.7155;0.6875;0.0280;0.0905
0.7157;0.6875;0.0282;0.0907
0.7159;0.6875;0.0284;0.0909
0.7161;0.6875;0.0286;0.0911
0.7163;0.6875;0.0288;0.0913
0.7165;0.6875;0.0290;0.0915
0.7167;0.6875;0.0292;0.0917
0.7169;0.6875;0.0294;0.0919
0.7171;0.6875;0.0296;0.0921
0.7173;0.6875;0.0298;0.0923
0.7175;0.6875;0.0300;0.0925
0.7177;0.6875;0.0302;0.0927
0.7179;0.6875;0.0304;0.0929
0.7181;0.6875;0.0306;0.0931
0.7183;0.6875;0.0308;0.0933
0.7185;0.6875;0.0310;0.0935
0.7187;0.6875;0.0312;0.0937
0.7189;0.7500;0.0311;0.0936
0.7191;0.7500;0.0309;0.0934
0.7193;0.7500;0.0307;0.0932
0.7195;0.7500;0.0305;0.0930
0.7197;0.7500;0.0303;0.0928
0.7199;0.7500;0.0301;0.0926
0.7201;0.7500;0.0299;0.0924
0.7203;0.7500;0.0297;0.0922
0.7205;0.7500;0.0295;0.0920
0.7207;0.7500;0.0293;0.0918
0.7209;0.7500;0.0291;0.0916
0.7211;0.7500;0.0289;0.0914
0.7213;0.7500;0.0287;0.0912
0.7215;0.7500;0.0285;0.0910
0.7217;0.7500;0.0283;0.0908
0.7219;0.7500;0.0281;0.0906
0.7221;0.7500;0.0279;0.0904
0.7223;0.7500;0.0277;0.0902
0.7225;0.7500;0.0275;0.0900
0.7227;0.7500;0.0273;0.0898
0.7229;0.7500;0.0271;0.0896
0.7231;0.7500;0.0269;0.0894
0.7233;0.7500;0.0267;0.0892
0.7235;0.7500;0.0265;0.0890
0.7237;0.7500;0.0263;0.0888
0.7239;0.7500;0.0261;0.0886
0.7241;0.7500;0.0259;0.0884
0.7243;0.7500;0.0257;0.0882
0.7245;0.7500;0.0255;0.0880
0.7247;0.7500;0.0253;0.0878
0.7249;0.7500;0.0251;0.0876
0.7251;0.7500;0.0249;0.0874
0.7253;0.7500;0.0247;0.0872
0.7255;0.7500;0.0245;0.0870
0.7257;0.7500;0.0243;0.0868
0.7259;0.7500;0.0241;0.0866
0.7261;0.7500;0.0239;0.0864
0.7263;0.7500;0.0237;0.0862
0.7265;0.7500;0.0235;0.0860
0.7267;0.7500;0.0233;0.0858
0.7269;0.7500;0.0231;0.0856
0.7271;0.7500;0.0229;0.0854
0.7273;0.7500;0.0227;0.0852
0.7275;0.7500;0.0225;0.0850
0.7277;0.7500;0.0223;0.0848
0.7279;0.7500;0.0221;0.0846
0.7281;0.7500;0.0219;0.0844
0.7283;0.7500;0.0217;0.0842
0.7285;0.7500;0.0215;0.0840
0.7287;0.7500;0.0213;0.0838
0.7289;0.7500;0.0211;0.0836
0.7291;0.7500;0.0209;0.0834
0.7293;0.7500;0.0207;0.0832
0.7295;0.7500;0.0205;0.0830
0.7297;0.7500;0.0203;0.0828
0.7299;0.7500;0.0201;0.0826
0.7301;0.7500;0.0199;0.0824
0.7303;0.7500;0.0197;0.0822
0.7305;0.7500;0.0195;0.0820
0.7307;0.7500;0.0193;0.0818
0.7309;0.7500;0.0191;0.0816
0.7311;0.7500;0.0189;0.0814
0.7313;0.7500;0.0187;0.0812
0.7315;0.7500;0.0185;0.0810
0.7317;0.7500;0.0183;0.0808
0.7319;0.7500;0.0181;0.0806
0.7321;0.7500;0.0179;0.0804
0.7323;0.7500;0.0177;0.0802
0.7325;0.7500;0.0175;0.0800
0.7327;0.7500;0.0173;0.0798
0.7329;0.7500;0.0171;0.0796
0.7331;0.7500;0.0169;0.0794
0.7333;0.7500;0.0167;0.0792
0.7335;0.7500;0.0165;0.0790
0.7337;0.7500;0.0163;0.0788
0.7339;0.7500;0.0161;0.0786
0.7341;0.7500;0.0159;0.0784
0.7343;0.7500;0.0157;0.0782
0.7345;0.7500;0.0155;0.0780
0.7347;0.7500;0.0153;0.0778
0.7349;0.7500;0.0151;0.0776
0.7351;0.7500;0.0149;0.0774
0.7353;0.7500;0.0147;0.0772
0.7355;0.7500;0.0145;0.0770
0.7357;0.7500;0.0143;0.0768
0.7359;0.7500;0.0141;0.0766
0.7361;0.7500;0.0139;0.0764
0.7363;0.7500;0.0137;0.0762
0.7365;0.7500;0.0135;0.0760
0.7367;0.7500;0.0133;0.0758
0.7369;0.7500;0.0131;0.0756
0.7371;0.7500;0.0129;0.0754
0.7373;0.7500;0.0127;0.0752
0.7375;0.7500;0.0125;0.0750
0.7377;0.7500;0.0123;0.0748
0.7379;0.7500;0.0121;0.0746
0.7381;0.7500;0.0119;0.0744
0.7383;0.7500;0.0117;0.0742
0.7385;0.7500;0.0115;0.0740
0.7387;0.7500;0.0113;0.0738
0.7389;0.7500;0.0111;0.0736
0.7391;0.7500;0.0109;0.0734
0.7393;0.7500;0.0107;0.0732
0.7395;0.7500;0.0105;0.0730
0.7397;0.7500;0.0103;0.0728
0.7399;0.7500;0.0101;0.0726
0.7401;0.7500;0.0099;0.0724
0.7403;0.7500;0.0097;0.0722
0.7405;0.7500;0.0095;0.0720
0.7407;0.7500;0.0093;0.0718
0.7409;0.7500;0.0091;0.0716
0.7411;0.7500;0.0089;0.0714
0.7413;0.7500;0.0087;0.0712
0.7415;0.7500;0.0085;0.0710
0.7417;0.7500;0.0083;0.0708
0.7419;0.7500;0.0081;0.0706
0.7421;0.7500;0.0079;0.0704
0.7423;0.7500;0.0077;0.0702
0.7425;0.7500;0.0075;0.0700
0.7427;0.7500;0.0073;0.0698
0.7429;0.7500;0.0071;0.0696
0.7431;0.7500;0.0069;0.0694
0.7433;0.7500;0.0067;0.0692
0.7435;0.7500;0.0065;0.0690
0.7437;0.7500;0.0063;0.0688
0.7439;0.7500;0.0061;0.0686
0.7441;0.7500;0.0059;0.0684
0.7443;0.7500;0.0057;0.0682
0.7445;0.7500;0.0055;0.0680
0.7447;0.7500;0.0053;0.0678
0.7449;0.7500;0.0051;0.0676
0.7451;0.7500;0.0049;0.0674
0.7453;0.7500;0.0047;0.0672
0.7455;0.7500;0.0045;0.0670
0.7457;0.7500;0.0043;0.0668
0.7459;0.7500;0.0041;0.0666
0.7461;0.7500;0.0039;0.0664
0.7463;0.7500;0.0037;0.0662
0.7465;0.7500;0.0035;0.0660
0.7467;0.7500;0.0033;0.0658
0.7469;0.7500;0.0031;0.0656
0.7471;0.7500;0.0029;0.0654
0.7473;0.7500;0.0027;0.0652
0.7475;0.7500;0.0025;0.0650
0.7477;0.7500;0.0023;0.0648
0.7479;0.7500;0.0021;0.0646
0.7481;0.7500;0.0019;0.0644
0.7483;0.7500;0.0017;0.0642
0.7485;0.7500;0.0015;0.0640
0.7487;0.7500;0.0013;0.0638
0.7489;0.7500;0.0011;0.0636
0.7491;0.7500;0.0009;0.0634
0.7493;0.7500;0.0007;0.0632
0.7495;0.7500;0.0005;0.0630
0.7497;0.7500;0.0003;0.0628
0.7499;0.7500;0.0001;0.0626
0.7502;0.7500;0.0002;0.0623
0.7504;0.7500;0.0004;0.0621
0.7506;0.7500;0.0006;0.0619
0.7508;0.7500;0.0008;0.0617
0.7510;0.7500;0.0010;0.0615
0.7512;0.7500;0.0012;0.0613
0.7514;0.7500;0.0014;0.0611
0.7516;0.7500;0.0016;0.0609
0.7518;0.7500;0.0018;0.0607
0.7520;0.7500;0.0020;0.0605
0.7522;0.7500;0.0022;0.0603
0.7524;0.7500;0.0024;0.0601
0.7526;0.7500;0.0026;0.0599
0.7528;0.7500;0.0028;0.0597
0.7530;0.7500;0.0030;0.0595
0.7532;0.7500;0.0032;0.0593
0.7534;0.7500;0.0034;0.0591
0.7536;0.7500;0.0036;0.0589
0.7538;0.7500;0.0038;0.0587
0.7540;0.7500;0.0040;0.0585
0.7542;0.7500;0.0042;0.0583
0.7544;0.7500;0.0044;0.0581
0.7546;0.7500;0.0046;0.0579
0.7548;0.7500;0.0048;0.0577
0.7550;0.7500;0.0050;0.0575
0.7552;0.7500;0.0052;0.0573
0.7554;0.7500;0.0054;0.0571
0.7556;0.7500;0.0056;0.0569
0.7558;0.7500;0.0058;0.0567
0.7560;0.7500;0.0060;0.0565
0.7562;0.7500;0.0062;0.0563
0.7564;0.7500;0.0064;0.0561
0.7566;0.7500;0.0066;0.0559
0.7568;0.7500;0.0068;0.0557
0.7570;0.7500;0.0070;0.0555
0.7572;0.7500;0.0072;0.0553
0.7574;0.7500;0.0074;0.0551
0.7576;0.7500;0.0076;0.0549
0.7578;0.7500;0.0078;0.0547
0.7580;0.7500;0.0080;0.0545
0.7582;0.7500;0.0082;0.0543
0.7584;0.7500;0.0084;0.0541
0.7586;0.7500;0.0086;0.0539
0.7588;0.7500;0.0088;0.0537
0.7590;0.7500;0.0090;0.0535
0.7592;0.7500;0.0092;0.0533
0.7594;0.7500;0.0094;0.0531
0.7596;0.7500;0.0096;0.0529
0.7598;0.7500;0.0098;0.0527
0.7600;0.7500;0.0100;0.0525
0.7602;0.7500;0.0102;0.0523
0.7604;0.7500;0.0104;0.0521
0.7606;0.7500;0.0106;0.0519
0.7608;0.7500;0.0108;0.0517
0.7610;0.7500;0.0110;0.0515
0.7612;0.7500;0.0112;0.0513
0.7614;0.7500;0.0114;0.0511
0.7616;0.7500;0.0116;0.0509
0.7618;0.7500;0.0118;0.0507
0.7620;0.7500;0.0120;0.0505
0.7622;0.7500;0.0122;0.0503
0.7624;0.7500;0.0124;0.0501
0.7626;0.7500;0.0126;0.0499
0.7628;0.7500;0.0128;0.0497
0.7630;0.7500;0.0130;0.0495
0.7632;0.7500;0.0132;0.0493
0.7634;0.7500;0.0134;0.0491
0.7636;0.7500;0.0136;0.0489
0.7638;0.7500;0.0138;0.0487
0.7640;0.7500;0.0140;0.0485
0.7642;0.7500;0.0142;0.0483
0.7644;0.7500;0.0144;0.0481
0.7646;0.7500;0.0146;0.0479
0.7648;0.7500;0.0148;0.0477
0.7650;0.7500;0.0150;0.0475
0.7652;0.7500;0.0152;0.0473
0.7654;0.7500;0.0154;0.0471
0.7656;0.7500;0.0156;0.0469
0.7658;0.7500;0.0158;0.0467
0.7660;0.7500;0.0160;0.0465
0.7662;0.7500;0.0162;0.0463
0.7664;0.7500;0.0164;0.0461
0.7666;0.7500;0.0166;0.0459
0.7668;0.7500;0.0168;0.0457
0.7670;0.7500;0.0170;0.0455
0.7672;0.7500;0.0172;0.0453
0.7674;0.7500;0.0174;0.0451
0.7676;0.7500;0.0176;0.0449
0.7678;0.7500;0.0178;0.0447
0.7680;0.7500;0.0180;0.0445
0.7682;0.7500;0.0182;0.0443
0.7684;0.7500;0.0184;0.0441
0.7686;0.7500;0.0186;0.0439
0.7688;0.7500;0.0188;0.0437
0.7690;0.7500;0.0190;0.0435
0.7692;0.7500;0.0192;0.0433
0.7694;0.7500;0.0194;0.0431
0.7696;0.7500;0.0196;0.0429
0.7698;0.7500;0.0198;0.0427
0.7700;0.7500;0.0200;0.0425
0.7702;0.7500;0.0202;0.0423
0.7704;0.7500;0.0204;0.0421
0.7706;0.7500;0.0206;0.0419
0.7708;0.7500;0.0208;0.0417
0.7710;0.7500;0.0210;0.0415
0.7712;0.7500;0.0212;0.0413
0.7714;0.7500;0.0214;0.0411
0.7716;0.7500;0.0216;0.0409
0.7718;0.7500;0.0218;0.0407
0.7720;0.7500;0.0220;0.0405
0.7722;0.7500;0.0222;0.0403
0.7724;0.7500;0.0224;0.0401
0.7726;0.7500;0.0226;0.0399
0.7728;0.7500;0.0228;0.0397
0.7730;0.7500;0.0230;0.0395
0.7732;0.7500;0.0232;0.0393
0.7734;0.7500;0.0234;0.0391
0.7736;0.7500;0.0236;0.0389
0.7738;0.7500;0.0238;0.0387
0.7740;0.7500;0.0240;0.0385
0.7742;0.7500;0.0242;0.0383
0.7744;0.7500;0.0244;0.0381
0.7746;0.7500;0.0246;0.0379
0.7748;0.7500;0.0248;0.0377
0.7750;0.7500;0.0250;0.0375
0.7752;0.7500;0.0252;0.0373
0.7754;0.7500;0.0254;0.0371
0.7756;0.7500;0.0256;0.0369
0.7758;0.7500;0.0258;0.0367
0.7760;0.7500;0.0260;0.0365
0.7762;0.7500;0.0262;0.0363
0.7764;0.7500;0.0264;0.0361
0.7766;0.7500;0.0266;0.0359
0.7768;0.7500;0.0268;0.0357
0.7770;0.7500;0.0270;0.0355
0.7772;0.7500;0.0272;0.0353
0.7774;0.7500;0.0274;0.0351
0.7776;0.7500;0.0276;0.0349
0.7778;0.7500;0.0278;0.0347
0.7780;0.7500;0.0280;0.0345
0.7782;0.7500;0.0282;0.0343
0.7784;0.7500;0.0284;0.0341
0.7786;0.7500;0.0286;0.0339
0.7788;0.7500;0.0288;0.0337
0.7790;0.7500;0.0290;0.0335
0.7792;0.7500;0.0292;0.0333
0.7794;0.7500;0.0294;0.0331
0.7796;0.7500;0.0296;0.0329
0.7798;0.7500;0.0298;0.0327
0.7800;0.7500;0.0300;0.0325
0.7802;0.7500;0.0302;0.0323
0.7804;0.7500;0.0304;0.0321
0.7806;0.7500;0.0306;0.0319
0.7808;0.7500;0.0308;0.0317
0.7810;0.7500;0.0310;0.0315
0.7812;0.7500;0.0312;0.0313
0.7814;0.8125;0.0311;0.0314
0.7816;0.8125;0.0309;0.0316
0.7818;0.8125;0.0307;0.0318
0.7820;0.8125;0.0305;0.0320
0.7822;0.8125;0.0303;0.0322
0.7824;0.8125;0.0301;0.0324
0.7826;0.8125;0.0299;0.0326
0.7828;0.8125;0.0297;0.0328
0.7830;0.8125;0.0295;0.0330
0.7832;0.8125;0.0293;0.0332
0.7834;0.8125;0.0291;0.0334
0.7836;0.8125;0.0289;0.0336
0.7838;0.8125;0.0287;0.0338
0.7840;0.8125;0.0285;0.0340
0.7842;0.8125;0.0283;0.0342
0.7844;0.8125;0.0281;0.0344
0.7846;0.8125;0.0279;0.0346
0.7848;0.8125;0.0277;0.0348
0.7850;0.8125;0.0275;0.0350
0.7852;0.8125;0.0273;0.0352
0.7854;0.8125;0.0271;0.0354
0.7856;0.8125;0.0269;0.0356
0.7858;0.8125;0.0267;0.0358
0.7860;0.8125;0.0265;0.0360
0.7862;0.8125;0.0263;0.0362
0.7864;0.8125;0.0261;0.0364
0.7866;0.8125;0.0259;0.0366
0.7868;0.8125;0.0257;0.0368
0.7870;0.8125;0.0255;0.0370
0.7872;0.8125;0.0253;0.0372
0.7874;0.8125;0.0251;0.0374
0.7876;0.8125;0.0249;0.0376
0.7878;0.8125;0.0247;0.0378
0.7880;0.8125;0.0245;0.0380
0.7882;0.8125;0.0243;0.0382
0.7884;0.8125;0.0241;0.0384
0.7886;0.8125;0.0239;0.0386
0.7888;0.8125;0.0237;0.0388
0.7890;0.8125;0.0235;0.0390
0.7892;0.8125;0.0233;0.0392
0.7894;0.8125;0.0231;0.0394
0.7896;0.8125;0.0229;0.0396
0.7898;0.8125;0.0227;0.0398
0.7900;0.8125;0.0225;0.0400
0.7902;0.8125;0.0223;0.0402
0.7904;0.8125;0.0221;0.0404
0.7906;0.8125;0.0219;0.0406
0.7908;0.8125;0.0217;0.0408
0.7910;0.8125;0.0215;0.0410
0.7912;0.8125;0.0213;0.0412
0.7914;0.8125;0.0211;0.0414
0.7916;0.8125;0.0209;0.0416
0.7918;0.8125;0.0207;0.0418
0.7920;0.8125;0.0205;0.0420
0.7922;0.8125;0.0203;0.0422
0.7924;0.8125;0.0201;0.0424
0.7926;0.8125;0.0199;0.0426
0.7928;0.8125;0.0197;0.0428
0.7930;0.8125;0.0195;0.0430
0.7932;0.8125;0.0193;0.0432
0.7934;0.8125;0.0191;0.0434
0.7936;0.8125;0.0189;0.0436
0.7938;0.8125;0.0187;0.0438
0.7940;0.8125;0.0185;0.0440
0.7942;0.8125;0.0183;0.0442
0.7944;0.8125;0.0181;0.0444
0.7946;0.8125;0.0179;0.0446
0.7948;0.8125;0.0177;0.0448
0.7950;0.8125;0.0175;0.0450
0.7952;0.8125;0.0173;0.0452
0.7954;0.8125;0.0171;0.0454
0.7956;0.8125;0.0169;0.0456
0.7958;0.8125;0.0167;0.0458
0.7960;0.8125;0.0165;0.0460
0.7962;0.8125;0.0163;0.0462
0.7964;0.8125;0.0161;0.0464
0.7966;0.8125;0.0159;0.0466
0.7968;0.8125;0.0157;0.0468
0.7970;0.8125;0.0155;0.0470
0.7972;0.8125;0.0153;0.0472
0.7974;0.8125;0.0151;0.0474
0.7976;0.8125;0.0149;0.0476
0.7978;0.8125;0.0147;0.0478
0.7980;0.8125;0.0145;0.0480
0.7982;0.8125;0.0143;0.0482
0.7984;0.8125;0.0141;0.0484
0.7986;0.8125;0.0139;0.0486
0.7988;0.8125;0.0137;0.0488
0.7990;0.8125;0.0135;0.0490
0.7992;0.8125;0.0133;0.0492
0.7994;0.8125;0.0131;0.0494
0.7996;0.8125;0.0129;0.0496
0.7998;0.8125;0.0127;0.0498
0.8000;0.8125;0.0125;0.0500
0.8002;0.8125;0.0123;0.0502
0.8004;0.8125;0.0121;0.0504
0.8006;0.8125;0.0119;0.0506
0.8008;0.8125;0.0117;0.0508
0.8010;0.8125;0.0115;0.0510
0.8012;0.8125;0.0113;0.0512
0.8014;0.8125;0.0111;0.0514
0.8016;0.8125;0.0109;0.0516
0.8018;0.8125;0.0107;0.0518
0.8020;0.8125;0.0105;0.0520
0.8022;0.8125;0.0103;0.0522
0.8024;0.8125;0.0101;0.0524
0.8026;0.8125;0.0099;0.0526
0.8028;0.8125;0.0097;0.0528
0.8030;0.8125;0.0095;0.0530
0.8032;0.8125;0.0093;0.0532
0.8034;0.8125;0.0091;0.0534
0.8036;0.8125;0.0089;0.0536
0.8038;0.8125;0.0087;0.0538
0.8040;0.8125;0.0085;0.0540
0.8042;0.8125;0.0083;0.0542
0.8044;0.8125;0.0081;0.0544
0.8046;0.8125;0.0079;0.0546
0.8048;0.8125;0.0077;0.0548
0.8050;0.8125;0.0075;0.0550
0.8052;0.8125;0.0073;0.0552
0.8054;0.8125;0.0071;0.0554
0.8056;0.8125;0.0069;0.0556
0.8058;0.8125;0.0067;0.0558
0.8060;0.8125;0.0065;0.0560
0.8062;0.8125;0.0063;0.0562
0.8064;0.8125;0.0061;0.0564
0.8066;0.8125;0.0059;0.0566
0.8068;0.8125;0.0057;0.0568
0.8070;0.8125;0.0055;0.0570
0.8072;0.8125;0.0053;0.0572
0.8074;0.8125;0.0051;0.0574
0.8076;0.8125;0.0049;0.0576
0.8078;0.8125;0.0047;0.0578
0.8080;0.8125;0.0045;0.0580
0.8082;0.8125;0.0043;0.0582
0.8084;0.8125;0.0041;0.0584
0.8086;0.8125;0.0039;0.0586
0.8088;0.8125;0.0037;0.0588
0.8090;0.8125;0.0035;0.0590
0.8092;0.8125;0.0033;0.0592
0.8094;0.8125;0.0031;0.0594
0.8096;0.8125;0.0029;0.0596
0.8098;0.8125;0.0027;0.0598
0.8100;0.8125;0.0025;0.0600
0.8102;0.8125;0.0023;0.0602
0.8104;0.8125;0.0021;0.0604
0.8106;0.8125;0.0019;0.0606
0.8108;0.8125;0.0017;0.0608
0.8110;0.8125;0.0015;0.0610
0.8112;0.8125;0.0013;0.0612
0.8114;0.8125;0.0011;0.0614
0.8116;0.8125;0.0009;0.0616
0.8118;0.8125;0.0007;0.0618
0.8120;0.8125;0.0005;0.0620
0.8122;0.8125;0.0003;0.0622
0.8124;0.8125;0.0001;0.0624
0.8126;0.8125;0.0001;0.0626
0.8128;0.8125;0.0003;0.0628
0.8130;0.8125;0.0005;0.0630
0.8132;0.8125;0.0007;0.0632
0.8134;0.8125;0.0009;0.0634
0.8136;0.8125;0.0011;0.0636
0.8138;0.8125;0.0013;0.0638
0.8140;0.8125;0.0015;0.0640
0.8142;0.8125;0.0017;0.0642
0.8144;0.8125;0.0019;0.0644
0.8146;0.8125;0.0021;0.0646
0.8148;0.8125;0.0023;0.0648
0.8150;0.8125;0.0025;0.0650
0.8152;0.8125;0.0027;0.0652
0.8154;0.8125;0.0029;0.0654
0.8156;0.8125;0.0031;0.0656
0.8158;0.8125;0.0033;0.0658
0.8160;0.8125;0.0035;0.0660
0.8162;0.8125;0.0037;0.0662
0.8164;0.8125;0.0039;0.0664
0.8166;0.8125;0.0041;0.0666
0.8168;0.8125;0.0043;0.0668
0.8170;0.8125;0.0045;0.0670
0.8172;0.8125;0.0047;0.0672
0.8174;0.8125;0.0049;0.0674
0.8176;0.8125;0.0051;0.0676
0.8178;0.8125;0.0053;0.0678
0.8180;0.8125;0.0055;0.0680
0.8182;0.8125;0.0057;0.0682
0.8184;0.8125;0.0059;0.0684
0.8186;0.8125;0.0061;0.0686
0.8188;0.8125;0.0063;0.0688
0.8190;0.8125;0.0065;0.0690
0.8192;0.8125;0.0067;0.0692
0.8194;0.8125;0.0069;0.0694
0.8196;0.8125;0.0071;0.0696
0.8198;0.8125;0.0073;0.0698
0.8200;0.8125;0.0075;0.0700
0.8202;0.8125;0.0077;0.0702
0.8204;0.8125;0.0079;0.0704
0.8206;0.8125;0.0081;0.0706
0.8208;0.8125;0.0083;0.0708
0.8210;0.8125;0.0085;0.0710
0.8212;0.8125;0.0087;0.0712
0.8214;0.8125;0.0089;0.0714
0.8216;0.8125;0.0091;0.0716
0.8218;0.8125;0.0093;0.0718
0.8220;0.8125;0.0095;0.0720
0.8222;0.8125;0.0097;0.0722
0.8224;0.8125;0.0099;0.0724
0.8226;0.8125;0.0101;0.0726
0.8228;0.8125;0.0103;0.0728
0.8230;0.8125;0.0105;0.0730
0.8232;0.8125;0.0107;0.0732
0.8234;0.8125;0.0109;0.0734
0.8236;0.8125;0.0111;0.0736
0.8238;0.8125;0.0113;0.0738
0.8240;0.8125;0.0115;0.0740
0.8242;0.8125;0.0117;0.0742
0.8244;0.8125;0.0119;0.0744
0.8246;0.8125;0.0121;0.0746
0.8248;0.8125;0.0123;0.0748
0.8250;0.8125;0.0125;0.0750
0.8252;0.8125;0.0127;0.0752
0.8254;0.8125;0.0129;0.0754
0.8256;0.8125;0.0131;0.0756
0.8258;0.8125;0.0133;0.0758
0.8260;0.8125;0.0135;0.0760
0.8262;0.8125;0.0137;0.0762
0.8264;0.8125;0.0139;0.0764
0.8266;0.8125;0.0141;0.0766
0.8268;0.8125;0.0143;0.0768
0.8270;0.8125;0.0145;0.0770
0.8272;0.8125;0.0147;0.0772
0.8274;0.8125;0.0149;0.0774
0.8276;0.8125;0.0151;0.0776
0.8278;0.8125;0.0153;0.0778
0.8280;0.8125;0.0155;0.0780
0.8282;0.8125;0.0157;0.0782
0.8284;0.8125;0.0159;0.0784
0.8286;0.8125;0.0161;0.0786
0.8288;0.8125;0.0163;0.0788
0.8290;0.8125;0.0165;0.0790
0.8292;0.8125;0.0167;0.0792
0.8294;0.8125;0.0169;0.0794
0.8296;0.8125;0.0171;0.0796
0.8298;0.8125;0.0173;0.0798
0.8300;0.8125;0.0175;0.0800
0.8302;0.8125;0.0177;0.0802
0.8304;0.8125;0.0179;0.0804
0.8306;0.8125;0.0181;0.0806
0.8308;0.8125;0.0183;0.0808
0.8310;0.8125;0.0185;0.0810
0.8312;0.8125;0.0187;0.0812
0.8314;0.8125;0.0189;0.0814
0.8316;0.8125;0.0191;0.0816
0.8318;0.8125;0.0193;0.0818
0.8320;0.8125;0.0195;0.0820
0.8322;0.8125;0.0197;0.0822
0.8324;0.8125;0.0199;0.0824
0.8326;0.8125;0.0201;0.0826
0.8328;0.8125;0.0203;0.0828
0.8330;0.8125;0.0205;0.0830
0.8332;0.8125;0.0207;0.0832
0.8334;0.8125;0.0209;0.0834
0.8336;0.8125;0.0211;0.0836
0.8338;0.8125;0.0213;0.0838
0.8340;0.8125;0.0215;0.0840
0.8342;0.8125;0.0217;0.0842
0.8344;0.8125;0.0219;0.0844
0.8346;0.8125;0.0221;0.0846
0.8348;0.8125;0.0223;0.0848
0.8350;0.8125;0.0225;0.0850
0.8352;0.8125;0.0227;0.0852
0.8354;0.8125;0.0229;0.0854
0.8356;0.8125;0.0231;0.0856
0.8358;0.8125;0.0233;0.0858
0.8360;0.8125;0.0235;0.0860
0.8362;0.8125;0.0237;0.0862
0.8364;0.8125;0.0239;0.0864
0.8366;0.8125;0.0241;0.0866
0.8368;0.8125;0.0243;0.0868
0.8370;0.8125;0.0245;0.0870
0.8372;0.8125;0.0247;0.0872
0.8374;0.8125;0.0249;0.0874
0.8376;0.8125;0.0251;0.0876
0.8378;0.8125;0.0253;0.0878
0.8380;0.8125;0.0255;0.0880
0.8382;0.8125;0.0257;0.0882
0.8384;0.8125;0.0259;0.0884
0.8386;0.8125;0.0261;0.0886
0.8388;0.8125;0.0263;0.0888
0.8390;0.8125;0.0265;0.0890
0.8392;0.8125;0.0267;0.0892
0.8394;0.8125;0.0269;0.0894
0.8396;0.8125;0.0271;0.0896
0.8398;0.8125;0.0273;0.0898
0.8400;0.8125;0.0275;0.0900
0.8402;0.8125;0.0277;0.0902
0.8404;0.8125;0.0279;0.0904
0.8406;0.8125;0.0281;0.0906
0.8408;0.8125;0.0283;0.0908
0.8410;0.8125;0.0285;0.0910
0.8412;0.8125;0.0287;0.0912
0.8414;0.8125;0.0289;0.0914
0.8416;0.8125;0.0291;0.0916
0.8418;0.8125;0.0293;0.0918
0.8420;0.8125;0.0295;0.0920
0.8422;0.8125;0.0297;0.0922
0.8424;0.8125;0.0299;0.0924
0.8426;0.8125;0.0301;0.0926
0.8428;0.8125;0.0303;0.0928
0.8430;0.8125;0.0305;0.0930
0.8432;0.8125;0.0307;0.0932
0.8434;0.8125;0.0309;0.0934
0.8436;0.8125;0.0311;0.0936
0.8438;0.8750;0.0312;0.0937
0.8440;0.8750;0.0310;0.0935
0.8442;0.8750;0.0308;0.0933
0.8444;0.8750;0.0306;0.0931
0.8446;0.8750;0.0304;0.0929
0.8448;0.8750;0.0302;0.0927
0.8450;0.8750;0.0300;0.0925
0.8452;0.8750;0.0298;0.0923
0.8454;0.8750;0.0296;0.0921
0.8456;0.8750;0.0294;0.0919
0.8458;0.8750;0.0292;0.0917
0.8460;0.8750;0.0290;0.0915
0.8462;0.8750;0.0288;0.0913
0.8464;0.8750;0.0286;0.0911
0.8466;0.8750;0.0284;0.0909
0.8468;0.8750;0.0282;0.0907
0.8470;0.8750;0.0280;0.0905
0.8472;0.8750;0.0278;0.0903
0.8474;0.8750;0.0276;0.0901
0.8476;0.8750;0.0274;0.0899
0.8478;0.8750;0.0272;0.0897
0.8480;0.8750;0.0270;0.0895
0.8482;0.8750;0.0268;0.0893
0.8484;0.8750;0.0266;0.0891
0.8486;0.8750;0.0264;0.0889
0.8488;0.8750;0.0262;0.0887
0.8490;0.8750;0.0260;0.0885
0.8492;0.8750;0.0258;0.0883
0.8494;0.8750;0.0256;0.0881
0.8496;0.8750;0.0254;0.0879
0.8498;0.8750;0.0252;0.0877
0.8500;0.8750;0.0250;0.0875
0.8502;0.8750;0.0248;0.0873
0.8504;0.8750;0.0246;0.0871
0.8506;0.8750;0.0244;0.0869
0.8508;0.8750;0.0242;0.0867
0.8510;0.8750;0.0240;0.0865
0.8512;0.8750;0.0238;0.0863
0.8514;0.8750;0.0236;0.0861
0.8516;0.8750;0.0234;0.0859
0.8518;0.8750;0.0232;0.0857
0.8520;0.8750;0.0230;0.0855
0.8522;0.8750;0.0228;0.0853
0.8524;0.8750;0.0226;0.0851
0.8526;0.8750;0.0224;0.0849
0.8528;0.8750;0.0222;0.0847
0.8530;0.8750;0.0220;0.0845
0.8532;0.8750;0.0218;0.0843
0.8534;0.8750;0.0216;0.0841
0.8536;0.8750;0.0214;0.0839
0.8538;0.8750;0.0212;0.0837
0.8540;0.8750;0.0210;0.0835
0.8542;0.8750;0.0208;0.0833
0.8544;0.8750;0.0206;0.0831
0.8546;0.8750;0.0204;0.0829
0.8548;0.8750;0.0202;0.0827
0.8550;0.8750;0.0200;0.0825
0.8552;0.8750;0.0198;0.0823
0.8554;0.8750;0.0196;0.0821
0.8556;0.8750;0.0194;0.0819
0.8558;0.8750;0.0192;0.0817
0.8560;0.8750;0.0190;0.0815
0.8562;0.8750;0.0188;0.0813
0.8564;0.8750;0.0186;0.0811
0.8566;0.8750;0.0184;0.0809
0.8568;0.8750;0.0182;0.0807
0.8570;0.8750;0.0180;0.0805
0.8572;0.8750;0.0178;0.0803
0.8574;0.8750;0.0176;0.0801
0.8576;0.8750;0.0174;0.0799
0.8578;0.8750;0.0172;0.0797
0.8580;0.8750;0.0170;0.0795
0.8582;0.8750;0.0168;0.0793
0.8584;0.8750;0.0166;0.0791
0.8586;0.8750;0.0164;0.0789
0.8588;0.8750;0.0162;0.0787
0.8590;0.8750;0.0160;0.0785
0.8592;0.8750;0.0158;0.0783
0.8594;0.8750;0.0156;0.0781
0.8596;0.8750;0.0154;0.0779
0.8598;0.8750;0.0152;0.0777
0.8600;0.8750;0.0150;0.0775
0.8602;0.8750;0.0148;0.0773
0.8604;0.8750;0.0146;0.0771
0.8606;0.8750;0.0144;0.0769
0.8608;0.8750;0.0142;0.0767
0.8610;0.8750;0.0140;0.0765
0.8612;0.8750;0.0138;0.0763
0.8614;0.8750;0.0136;0.0761
0.8616;0.8750;0.0134;0.0759
0.8618;0.8750;0.0132;0.0757
0.8620;0.8750;0.0130;0.0755
0.8622;0.8750;0.0128;0.0753
0.8624;0.8750;0.0126;0.0751
0.8626;0.8750;0.0124;0.0749
0.8628;0.8750;0.0122;0.0747
0.8630;0.8750;0.0120;0.0745
0.8632;0.8750;0.0118;0.0743
0.8634;0.8750;0.0116;0.0741
0.8636;0.8750;0.0114;0.0739
0.8638;0.8750;0.0112;0.0737
0.8640;0.8750;0.0110;0.0735
0.8642;0.8750;0.0108;0.0733
0.8644;0.8750;0.0106;0.0731
0.8646;0.8750;0.0104;0.0729
0.8648;0.8750;0.0102;0.0727
0.8650;0.8750;0.0100;0.0725
0.8652;0.8750;0.0098;0.0723
0.8654;0.8750;0.0096;0.0721
0.8656;0.8750;0.0094;0.0719
0.8658;0.8750;0.0092;0.0717
0.8660;0.8750;0.0090;0.0715
0.8662;0.8750;0.0088;0.0713
0.8664;0.8750;0.0086;0.0711
0.8666;0.8750;0.0084;0.0709
0.8668;0.8750;0.0082;0.0707
0.8670;0.8750;0.0080;0.0705
0.8672;0.8750;0.0078;0.0703
0.8674;0.8750;0.0076;0.0701
0.8676;0.8750;0.0074;0.0699
0.8678;0.8750;0.0072;0.0697
0.8680;0.8750;0.0070;0.0695
0.8682;0.8750;0.0068;0.0693
0.8684;0.8750;0.0066;0.0691
0.8686;0.8750;0.0064;0.0689
0.8688;0.8750;0.0062;0.0687
0.8690;0.8750;0.0060;0.0685
0.8692;0.8750;0.0058;0.0683
0.8694;0.8750;0.0056;0.0681
0.8696;0.8750;0.0054;0.0679
0.8698;0.8750;0.0052;0.0677
0.8700;0.8750;0.0050;0.0675
0.8702;0.8750;0.0048;0.0673
0.8704;0.8750;0.0046;0.0671
0.8706;0.8750;0.0044;0.0669
0.8708;0.8750;0.0042;0.0667
0.8710;0.8750;0.0040;0.0665
0.8712;0.8750;0.0038;0.0663
0.8714;0.8750;0.0036;0.0661
0.8716;0.8750;0.0034;0.0659
0.8718;0.8750;0.0032;0.0657
0.8720;0.8750;0.0030;0.0655
0.8722;0.8750;0.0028;0.0653
0.8724;0.8750;0.0026;0.0651
0.8726;0.8750;0.0024;0.0649
0.8728;0.8750;0.0022;0.0647
0.8730;0.8750;0.0020;0.0645
0.8732;0.8750;0.0018;0.0643
0.8734;0.8750;0.0016;0.0641
0.8736;0.8750;0.0014;0.0639
0.8738;0.8750;0.0012;0.0637
0.8740;0.8750;0.0010;0.0635
0.8742;0.8750;0.0008;0.0633
0.8744;0.8750;0.0006;0.0631
0.8746;0.8750;0.0004;0.0629
0.8748;0.8750;0.0002;0.0627
0.8750;0.8750;0.0000;0.0625
0.8752;0.8750;0.0002;0.0623
0.8754;0.8750;0.0004;0.0621
0.8756;0.8750;0.0006;0.0619
0.8758;0.8750;0.0008;0.0617
0.8760;0.8750;0.0010;0.0615
0.8762;0.8750;0.0012;0.0613
0.8764;0.8750;0.0014;0.0611
0.8766;0.8750;0.0016;0.0609
0.8768;0.8750;0.0018;0.0607
0.8770;0.8750;0.0020;0.0605
0.8772;0.8750;0.0022;0.0603
0.8774;0.8750;0.0024;0.0601
0.8776;0.8750;0.0026;0.0599
0.8778;0.8750;0.0028;0.0597
0.8780;0.8750;0.0030;0.0595
0.8782;0.8750;0.0032;0.0593
0.8784;0.8750;0.0034;0.0591
0.8786;0.8750;0.0036;0.0589
0.8788;0.8750;0.0038;0.0587
0.8790;0.8750;0.0040;0.0585
0.8792;0.8750;0.0042;0.0583
0.8794;0.8750;0.0044;0.0581
0.8796;0.8750;0.0046;0.0579
0.8798;0.8750;0.0048;0.0577
0.8800;0.8750;0.0050;0.0575
0.8802;0.8750;0.0052;0.0573
0.8804;0.8750;0.0054;0.0571
0.8806;0.8750;0.0056;0.0569
0.8808;0.8750;0.0058;0.0567
0.8810;0.8750;0.0060;0.0565
0.8812;0.8750;0.0062;0.0563
0.8814;0.8750;0.0064;0.0561
0.8816;0.8750;0.0066;0.0559
0.8818;0.8750;0.0068;0.0557
0.8820;0.8750;0.0070;0.0555
0.8822;0.8750;0.0072;0.0553
0.8824;0.8750;0.0074;0.0551
0.8826;0.8750;0.0076;0.0549
0.8828;0.8750;0.0078;0.0547
0.8830;0.8750;0.0080;0.0545
0.8832;0.8750;0.0082;0.0543
0.8834;0.8750;0.0084;0.0541
0.8836;0.8750;0.0086;0.0539
0.8838;0.8750;0.0088;0.0537
0.8840;0.8750;0.0090;0.0535
0.8842;0.8750;0.0092;0.0533
0.8844;0.8750;0.0094;0.0531
0.8846;0.8750;0.0096;0.0529
0.8848;0.8750;0.0098;0.0527
0.8850;0.8750;0.0100;0.0525
0.8852;0.8750;0.0102;0.0523
0.8854;0.8750;0.0104;0.0521
0.8856;0.8750;0.0106;0.0519
0.8858;0.8750;0.0108;0.0517
0.8860;0.8750;0.0110;0.0515
0.8862;0.8750;0.0112;0.0513
0.8864;0.8750;0.0114;0.0511
0.8866;0.8750;0.0116;0.0509
0.8868;0.8750;0.0118;0.0507
0.8870;0.8750;0.0120;0.0505
0.8872;0.8750;0.0122;0.0503
0.8874;0.8750;0.0124;0.0501
0.8876;0.8750;0.0126;0.0499
0.8878;0.8750;0.0128;0.0497
0.8880;0.8750;0.0130;0.0495
0.8882;0.8750;0.0132;0.0493
0.8884;0.8750;0.0134;0.0491
0.8886;0.8750;0.0136;0.0489
0.8888;0.8750;0.0138;0.0487
0.8890;0.8750;0.0140;0.0485
0.8892;0.8750;0.0142;0.0483
0.8894;0.8750;0.0144;0.0481
0.8896;0.8750;0.0146;0.0479
0.8898;0.8750;0.0148;0.0477
0.8900;0.8750;0.0150;0.0475
0.8902;0.8750;0.0152;0.0473
0.8904;0.8750;0.0154;0.0471
0.8906;0.8750;0.0156;0.0469
0.8908;0.8750;0.0158;0.0467
0.8910;0.8750;0.0160;0.0465
0.8912;0.8750;0.0162;0.0463
0.8914;0.8750;0.0164;0.0461
0.8916;0.8750;0.0166;0.0459
0.8918;0.8750;0.0168;0.0457
0.8920;0.8750;0.0170;0.0455
0.8922;0.8750;0.0172;0.0453
0.8924;0.8750;0.0174;0.0451
0.8926;0.8750;0.0176;0.0449
0.8928;0.8750;0.0178;0.0447
0.8930;0.8750;0.0180;0.0445
0.8932;0.8750;0.0182;0.0443
0.8934;0.8750;0.0184;0.0441
0.8936;0.8750;0.0186;0.0439
0.8938;0.8750;0.0188;0.0437
0.8940;0.8750;0.0190;0.0435
0.8942;0.8750;0.0192;0.0433
0.8944;0.8750;0.0194;0.0431
0.8946;0.8750;0.0196;0.0429
0.8948;0.8750;0.0198;0.0427
0.8950;0.8750;0.0200;0.0425
0.8952;0.8750;0.0202;0.0423
0.8954;0.8750;0.0204;0.0421
0.8956;0.8750;0.0206;0.0419
0.8958;0.8750;0.0208;0.0417
0.8960;0.8750;0.0210;0.0415
0.8962;0.8750;0.0212;0.0413
0.8964;0.8750;0.0214;0.0411
0.8966;0.8750;0.0216;0.0409
0.8968;0.8750;0.0218;0.0407
0.8970;0.8750;0.0220;0.0405
0.8972;0.8750;0.0222;0.0403
0.8974;0.8750;0.0224;0.0401
0.8976;0.8750;0.0226;0.0399
0.8978;0.8750;0.0228;0.0397
0.8980;0.8750;0.0230;0.0395
0.8982;0.8750;0.0232;0.0393
0.8984;0.8750;0.0234;0.0391
0.8986;0.8750;0.0236;0.0389
0.8988;0.8750;0.0238;0.0387
0.8990;0.8750;0.0240;0.0385
0.8992;0.8750;0.0242;0.0383
0.8994;0.8750;0.0244;0.0381
0.8996;0.8750;0.0246;0.0379
0.8998;0.8750;0.0248;0.0377
0.9000;0.8750;0.0250;0.0375
0.9002;0.8750;0.0252;0.0373
0.9004;0.8750;0.0254;0.0371
0.9006;0.8750;0.0256;0.0369
0.9008;0.8750;0.0258;0.0367
0.9010;0.8750;0.0260;0.0365
0.9012;0.8750;0.0262;0.0363
0.9014;0.8750;0.0264;0.0361
0.9016;0.8750;0.0266;0.0359
0.9018;0.8750;0.0268;0.0357
0.9020;0.8750;0.0270;0.0355
0.9022;0.8750;0.0272;0.0353
0.9024;0.8750;0.0274;0.0351
0.9026;0.8750;0.0276;0.0349
0.9028;0.8750;0.0278;0.0347
0.9030;0.8750;0.0280;0.0345
0.9032;0.8750;0.0282;0.0343
0.9034;0.8750;0.0284;0.0341
0.9036;0.8750;0.0286;0.0339
0.9038;0.8750;0.0288;0.0337
0.9040;0.8750;0.0290;0.0335
0.9042;0.8750;0.0292;0.0333
0.9044;0.8750;0.0294;0.0331
0.9046;0.8750;0.0296;0.0329
0.9048;0.8750;0.0298;0.0327
0.9050;0.8750;0.0300;0.0325
0.9052;0.8750;0.0302;0.0323
0.9054;0.8750;0.0304;0.0321
0.9056;0.8750;0.0306;0.0319
0.9058;0.8750;0.0308;0.0317
0.9060;0.8750;0.0310;0.0315
0.9062;0.8750;0.0312;0.0313
0.9064;0.9375;0.0311;0.0314
0.9066;0.9375;0.0309;0.0316
0.9068;0.9375;0.0307;0.0318
0.9070;0.9375;0.0305;0.0320
0.9072;0.9375;0.0303;0.0322
0.9074;0.9375;0.0301;0.0324
0.9076;0.9375;0.0299;0.0326
0.9078;0.9375;0.0297;0.0328
0.9080;0.9375;0.0295;0.0330
0.9082;0.9375;0.0293;0.0332
0.9084;0.9375;0.0291;0.0334
0.9086;0.9375;0.0289;0.0336
0.9088;0.9375;0.0287;0.0338
0.9090;0.9375;0.0285;0.0340
0.9092;0.9375;0.0283;0.0342
0.9094;0.9375;0.0281;0.0344
0.9096;0.9375;0.0279;0.0346
0.9098;0.9375;0.0277;0.0348
0.9100;0.9375;0.0275;0.0350
0.9102;0.9375;0.0273;0.0352
0.9104;0.9375;0.0271;0.0354
0.9106;0.9375;0.0269;0.0356
0.9108;0.9375;0.0267;0.0358
0.9110;0.9375;0.0265;0.0360
0.9112;0.9375;0.0263;0.0362
0.9114;0.9375;0.0261;0.0364
0.9116;0.9375;0.0259;0.0366
0.9118;0.9375;0.0257;0.0368
0.9120;0.9375;0.0255;0.0370
0.9122;0.9375;0.0253;0.0372
0.9124;0.9375;0.0251;0.0374
0.9126;0.9375;0.0249;0.0376
0.9128;0.9375;0.0247;0.0378
0.9130;0.9375;0.0245;0.0380
0.9132;0.9375;0.0243;0.0382
0.9134;0.9375;0.0241;0.0384
0.9136;0.9375;0.0239;0.0386
0.9138;0.9375;0.0237;0.0388
0.9140;0.9375;0.0235;0.0390
0.9142;0.9375;0.0233;0.0392
0.9144;0.9375;0.0231;0.0394
0.9146;0.9375;0.0229;0.0396
0.9148;0.9375;0.0227;0.0398
0.9150;0.9375;0.0225;0.0400
0.9152;0.9375;0.0223;0.0402
0.9154;0.9375;0.0221;0.0404
0.9156;0.9375;0.0219;0.0406
0.9158;0.9375;0.0217;0.0408
0.9160;0.9375;0.0215;0.0410
0.9162;0.9375;0.0213;0.0412
0.9164;0.9375;0.0211;0.0414
0.9166;0.9375;0.0209;0.0416
0.9168;0.9375;0.0207;0.0418
0.9170;0.9375;0.0205;0.0420
0.9172;0.9375;0.0203;0.0422
0.9174;0.9375;0.0201;0.0424
0.9176;0.9375;0.0199;0.0426
0.9178;0.9375;0.0197;0.0428
0.9180;0.9375;0.0195;0.0430
0.9182;0.9375;0.0193;0.0432
0.9184;0.9375;0.0191;0.0434
0.9186;0.9375;0.0189;0.0436
0.9188;0.9375;0.0187;0.0438
0.9190;0.9375;0.0185;0.0440
0.9192;0.9375;0.0183;0.0442
0.9194;0.9375;0.0181;0.0444
0.9196;0.9375;0.0179;0.0446
0.9198;0.9375;0.0177;0.0448
0.9200;0.9375;0.0175;0.0450
0.9202;0.9375;0.0173;0.0452
0.9204;0.9375;0.0171;0.0454
0.9206;0.9375;0.0169;0.0456
0.9208;0.9375;0.0167;0.0458
0.9210;0.9375;0.0165;0.0460
0.9212;0.9375;0.0163;0.0462
0.9214;0.9375;0.0161;0.0464
0.9216;0.9375;0.0159;0.0466
0.9218;0.9375;0.0157;0.0468
0.9220;0.9375;0.0155;0.0470
0.9222;0.9375;0.0153;0.0472
0.9224;0.9375;0.0151;0.0474
0.9226;0.9375;0.0149;0.0476
0.9228;0.9375;0.0147;0.0478
0.9230;0.9375;0.0145;0.0480
0.9232;0.9375;0.0143;0.0482
0.9234;0.9375;0.0141;0.0484
0.9236;0.9375;0.0139;0.0486
0.9238;0.9375;0.0137;0.0488
0.9240;0.9375;0.0135;0.0490
0.9242;0.9375;0.0133;0.0492
0.9244;0.9375;0.0131;0.0494
0.9246;0.9375;0.0129;0.0496
0.9248;0.9375;0.0127;0.0498
0.9250;0.9375;0.0125;0.0500
0.9252;0.9375;0.0123;0.0502
0.9254;0.9375;0.0121;0.0504
0.9256;0.9375;0.0119;0.0506
0.9258;0.9375;0.0117;0.0508
0.9260;0.9375;0.0115;0.0510
0.9262;0.9375;0.0113;0.0512
0.9264;0.9375;0.0111;0.0514
0.9266;0.9375;0.0109;0.0516
0.9268;0.9375;0.0107;0.0518
0.9270;0.9375;0.0105;0.0520
0.9272;0.9375;0.0103;0.0522
0.9274;0.9375;0.0101;0.0524
0.9276;0.9375;0.0099;0.0526
0.9278;0.9375;0.0097;0.0528
0.9280;0.9375;0.0095;0.0530
0.9282;0.9375;0.0093;0.0532
0.9284;0.9375;0.0091;0.0534
0.9286;0.9375;0.0089;0.0536
0.9288;0.9375;0.0087;0.0538
0.9290;0.9375;0.0085;0.0540
0.9292;0.9375;0.0083;0.0542
0.9294;0.9375;0.0081;0.0544
0.9296;0.9375;0.0079;0.0546
0.9298;0.9375;0.0077;0.0548
0.9300;0.9375;0.0075;0.0550
0.9302;0.9375;0.0073;0.0552
0.9304;0.9375;0.0071;0.0554
0.9306;0.9375;0.0069;0.0556
0.9308;0.9375;0.0067;0.0558
0.9310;0.9375;0.0065;0.0560
0.9312;0.9375;0.0063;0.0562
0.9314;0.9375;0.0061;0.0564
0.9316;0.9375;0.0059;0.0566
0.9318;0.9375;0.0057;0.0568
0.9320;0.9375;0.0055;0.0570
0.9322;0.9375;0.0053;0.0572
0.9324;0.9375;0.0051;0.0574
0.9326;0.9375;0.0049;0.0576
0.9328;0.9375;0.0047;0.0578
0.9330;0.9375;0.0045;0.0580
0.9332;0.9375;0.0043;0.0582
0.9334;0.9375;0.0041;0.0584
0.9336;0.9375;0.0039;0.0586
0.9338;0.9375;0.0037;0.0588
0.9340;0.9375;0.0035;0.0590
0.9342;0.9375;0.0033;0.0592
0.9344;0.9375;0.0031;0.0594
0.9346;0.9375;0.0029;0.0596
0.9348;0.9375;0.0027;0.0598
0.9350;0.9375;0.0025;0.0600
0.9352;0.9375;0.0023;0.0602
0.9354;0.9375;0.0021;0.0604
0.9356;0.9375;0.0019;0.0606
0.9358;0.9375;0.0017;0.0608
0.9360;0.9375;0.0015;0.0610
0.9362;0.9375;0.0013;0.0612
0.9364;0.9375;0.0011;0.0614
0.9366;0.9375;0.0009;0.0616
0.9368;0.9375;0.0007;0.0618
0.9370;0.9375;0.0005;0.0620
0.9372;0.9375;0.0003;0.0622
0.9374;0.9375;0.0001;0.0624
0.9376;0.9375;0.0001;0.0626
0.9378;0.9375;0.0003;0.0628
0.9380;0.9375;0.0005;0.0630
0.9382;0.9375;0.0007;0.0632
0.9384;0.9375;0.0009;0.0634
0.9386;0.9375;0.0011;0.0636
0.9388;0.9375;0.0013;0.0638
0.9390;0.9375;0.0015;0.0640
0.9392;0.9375;0.0017;0.0642
0.9394;0.9375;0.0019;0.0644
0.9396;0.9375;0.0021;0.0646
0.9398;0.9375;0.0023;0.0648
0.9400;0.9375;0.0025;0.0650
0.9402;0.9375;0.0027;0.0652
0.9404;0.9375;0.0029;0.0654
0.9406;0.9375;0.0031;0.0656
0.9408;0.9375;0.0033;0.0658
0.9410;0.9375;0.0035;0.0660
0.9412;0.9375;0.0037;0.0662
0.9414;0.9375;0.0039;0.0664
0.9416;0.9375;0.0041;0.0666
0.9418;0.9375;0.0043;0.0668
0.9420;0.9375;0.0045;0.0670
0.9422;0.9375;0.0047;0.0672
0.9424;0.9375;0.0049;0.0674
0.9426;0.9375;0.0051;0.0676
0.9428;0.9375;0.0053;0.0678
0.9430;0.9375;0.0055;0.0680
0.9432;0.9375;0.0057;0.0682
0.9434;0.9375;0.0059;0.0684
0.9436;0.9375;0.0061;0.0686
0.9438;0.9375;0.0063;0.0688
0.9440;0.9375;0.0065;0.0690
0.9442;0.9375;0.0067;0.0692
0.9444;0.9375;0.0069;0.0694
0.9446;0.9375;0.0071;0.0696
0.9448;0.9375;0.0073;0.0698
0.9450;0.9375;0.0075;0.0700
0.9452;0.9375;0.0077;0.0702
0.9454;0.9375;0.0079;0.0704
0.9456;0.9375;0.0081;0.0706
0.9458;0.9375;0.0083;0.0708
0.9460;0.9375;0.0085;0.0710
0.9462;0.9375;0.0087;0.0712
0.9464;0.9375;0.0089;0.0714
0.9466;0.9375;0.0091;0.0716
0.9468;0.9375;0.0093;0.0718
0.9470;0.9375;0.0095;0.0720
0.9472;0.9375;0.0097;0.0722
0.9474;0.9375;0.0099;0.0724
0.9476;0.9375;0.0101;0.0726
0.9478;0.9375;0.0103;0.0728
0.9480;0.9375;0.0105;0.0730
0.9482;0.9375;0.0107;0.0732
0.9484;0.9375;0.0109;0.0734
0.9486;0.9375;0.0111;0.0736
0.9488;0.9375;0.0113;0.0738
0.9490;0.9375;0.0115;0.0740
0.9492;0.9375;0.0117;0.0742
0.9494;0.9375;0.0119;0.0744
0.9496;0.9375;0.0121;0.0746
0.9498;0.9375;0.0123;0.0748
0.9500;0.9375;0.0125;0.0750
0.9502;0.9375;0.0127;0.0752
0.9504;0.9375;0.0129;0.0754
0.9506;0.9375;0.0131;0.0756
0.9508;0.9375;0.0133;0.0758
0.9510;0.9375;0.0135;0.0760
0.9512;0.9375;0.0137;0.0762
0.9514;0.9375;0.0139;0.0764
0.9516;0.9375;0.0141;0.0766
0.9518;0.9375;0.0143;0.0768
0.9520;0.9375;0.0145;0.0770
0.9522;0.9375;0.0147;0.0772
0.9524;0.9375;0.0149;0.0774
0.9526;0.9375;0.0151;0.0776
0.9528;0.9375;0.0153;0.0778
0.9530;0.9375;0.0155;0.0780
0.9532;0.9375;0.0157;0.0782
0.9534;0.9375;0.0159;0.0784
0.9536;0.9375;0.0161;0.0786
0.9538;0.9375;0.0163;0.0788
0.9540;0.9375;0.0165;0.0790
0.9542;0.9375;0.0167;0.0792
0.9544;0.9375;0.0169;0.0794
0.9546;0.9375;0.0171;0.0796
0.9548;0.9375;0.0173;0.0798
0.9550;0.9375;0.0175;0.0800
0.9552;0.9375;0.0177;0.0802
0.9554;0.9375;0.0179;0.0804
0.9556;0.9375;0.0181;0.0806
0.9558;0.9375;0.0183;0.0808
0.9560;0.9375;0.0185;0.0810
0.9562;0.9375;0.0187;0.0812
0.9564;0.9375;0.0189;0.0814
0.9566;0.9375;0.0191;0.0816
0.9568;0.9375;0.0193;0.0818
0.9570;0.9375;0.0195;0.0820
0.9572;0.9375;0.0197;0.0822
0.9574;0.9375;0.0199;0.0824
0.9576;0.9375;0.0201;0.0826
0.9578;0.9375;0.0203;0.0828
0.9580;0.9375;0.0205;0.0830
0.9582;0.9375;0.0207;0.0832
0.9584;0.9375;0.0209;0.0834
0.9586;0.9375;0.0211;0.0836
0.9588;0.9375;0.0213;0.0838
0.9590;0.9375;0.0215;0.0840
0.9592;0.9375;0.0217;0.0842
0.9594;0.9375;0.0219;0.0844
0.9596;0.9375;0.0221;0.0846
0.9598;0.9375;0.0223;0.0848
0.9600;0.9375;0.0225;0.0850
0.9602;0.9375;0.0227;0.0852
0.9604;0.9375;0.0229;0.0854
0.9606;0.9375;0.0231;0.0856
0.9608;0.9375;0.0233;0.0858
0.9610;0.9375;0.0235;0.0860
0.9612;0.9375;0.0237;0.0862
0.9614;0.9375;0.0239;0.0864
0.9616;0.9375;0.0241;0.0866
0.9618;0.9375;0.0243;0.0868
0.9620;0.9375;0.0245;0.0870
0.9622;0.9375;0.0247;0.0872
0.9624;0.9375;0.0249;0.0874
0.9626;0.9375;0.0251;0.0876
0.9628;0.9375;0.0253;0.0878
0.9630;0.9375;0.0255;0.0880
0.9632;0.9375;0.0257;0.0882
0.9634;0.9375;0.0259;0.0884
0.9636;0.9375;0.0261;0.0886
0.9638;0.9375;0.0263;0.0888
0.9640;0.9375;0.0265;0.0890
0.9642;0.9375;0.0267;0.0892
0.9644;0.9375;0.0269;0.0894
0.9646;0.9375;0.0271;0.0896
0.9648;0.9375;0.0273;0.0898
0.9650;0.9375;0.0275;0.0900
0.9652;0.9375;0.0277;0.0902
0.9654;0.9375;0.0279;0.0904
0.9656;0.9375;0.0281;0.0906
0.9658;0.9375;0.0283;0.0908
0.9660;0.9375;0.0285;0.0910
0.9662;0.9375;0.0287;0.0912
0.9664;0.9375;0.0289;0.0914
0.9666;0.9375;0.0291;0.0916
0.9668;0.9375;0.0293;0.0918
0.9670;0.9375;0.0295;0.0920
0.9672;0.9375;0.0297;0.0922
0.9674;0.9375;0.0299;0.0924
0.9676;0.9375;0.0301;0.0926
0.9678;0.9375;0.0303;0.0928
0.9680;0.9375;0.0305;0.0930
0.9682;0.9375;0.0307;0.0932
0.9684;0.9375;0.0309;0.0934
0.9686;0.9375;0.0311;0.0936
0.9688;1.0000;0.0312;0.0937
0.9690;1.0000;0.0310;0.0935
0.9692;1.0000;0.0308;0.0933
0.9694;1.0000;0.0306;0.0931
0.9696;1.0000;0.0304;0.0929
0.9698;1.0000;0.0302;0.0927
0.9700;1.0000;0.0300;0.0925
0.9702;1.0000;0.0298;0.0923
0.9704;1.0000;0.0296;0.0921
0.9706;1.0000;0.0294;0.0919
0.9708;1.0000;0.0292;0.0917
0.9710;1.0000;0.0290;0.0915
0.9712;1.0000;0.0288;0.0913
0.9714;1.0000;0.0286;0.0911
0.9716;1.0000;0.0284;0.0909
0.9718;1.0000;0.0282;0.0907
0.9720;1.0000;0.0280;0.0905
0.9722;1.0000;0.0278;0.0903
0.9724;1.0000;0.0276;0.0901
0.9726;1.0000;0.0274;0.0899
0.9728;1.0000;0.0272;0.0897
0.9730;1.0000;0.0270;0.0895
0.9732;1.0000;0.0268;0.0893
0.9734;1.0000;0.0266;0.0891
0.9736;1.0000;0.0264;0.0889
0.9738;1.0000;0.0262;0.0887
0.9740;1.0000;0.0260;0.0885
0.9742;1.0000;0.0258;0.0883
0.9744;1.0000;0.0256;0.0881
0.9746;1.0000;0.0254;0.0879
0.9748;1.0000;0.0252;0.0877
0.9750;1.0000;0.0250;0.0875
0.9752;1.0000;0.0248;0.0873
0.9754;1.0000;0.0246;0.0871
0.9756;1.0000;0.0244;0.0869
0.9758;1.0000;0.0242;0.0867
0.9760;1.0000;0.0240;0.0865
0.9762;1.0000;0.0238;0.0863
0.9764;1.0000;0.0236;0.0861
0.9766;1.0000;0.0234;0.0859
0.9768;1.0000;0.0232;0.0857
0.9770;1.0000;0.0230;0.0855
0.9772;1.0000;0.0228;0.0853
0.9774;1.0000;0.0226;0.0851
0.9776;1.0000;0.0224;0.0849
0.9778;1.0000;0.0222;0.0847
0.9780;1.0000;0.0220;0.0845
0.9782;1.0000;0.0218;0.0843
0.9784;1.0000;0.0216;0.0841
0.9786;1.0000;0.0214;0.0839
0.9788;1.0000;0.0212;0.0837
0.9790;1.0000;0.0210;0.0835
0.9792;1.0000;0.0208;0.0833
0.9794;1.0000;0.0206;0.0831
0.9796;1.0000;0.0204;0.0829
0.9798;1.0000;0.0202;0.0827
0.9800;1.0000;0.0200;0.0825
0.9802;1.0000;0.0198;0.0823
0.9804;1.0000;0.0196;0.0821
0.9806;1.0000;0.0194;0.0819
0.9808;1.0000;0.0192;0.0817
0.9810;1.0000;0.0190;0.0815
0.9812;1.0000;0.0188;0.0813
0.9814;1.0000;0.0186;0.0811
0.9816;1.0000;0.0184;0.0809
0.9818;1.0000;0.0182;0.0807
0.9820;1.0000;0.0180;0.0805
0.9822;1.0000;0.0178;0.0803
0.9824;1.0000;0.0176;0.0801
0.9826;1.0000;0.0174;0.0799
0.9828;1.0000;0.0172;0.0797
0.9830;1.0000;0.0170;0.0795
0.9832;1.0000;0.0168;0.0793
0.9834;1.0000;0.0166;0.0791
0.9836;1.0000;0.0164;0.0789
0.9838;1.0000;0.0162;0.0787
0.9840;1.0000;0.0160;0.0785
0.9842;1.0000;0.0158;0.0783
0.9844;1.0000;0.0156;0.0781
0.9846;1.0000;0.0154;0.0779
0.9848;1.0000;0.0152;0.0777
0.9850;1.0000;0.0150;0.0775
0.9852;1.0000;0.0148;0.0773
0.9854;1.0000;0.0146;0.0771
0.9856;1.0000;0.0144;0.0769
0.9858;1.0000;0.0142;0.0767
0.9860;1.0000;0.0140;0.0765
0.9862;1.0000;0.0138;0.0763
0.9864;1.0000;0.0136;0.0761
0.9866;1.0000;0.0134;0.0759
0.9868;1.0000;0.0132;0.0757
0.9870;1.0000;0.0130;0.0755
0.9872;1.0000;0.0128;0.0753
0.9874;1.0000;0.0126;0.0751
0.9876;1.0000;0.0124;0.0749
0.9878;1.0000;0.0122;0.0747
0.9880;1.0000;0.0120;0.0745
0.9882;1.0000;0.0118;0.0743
0.9884;1.0000;0.0116;0.0741
0.9886;1.0000;0.0114;0.0739
0.9888;1.0000;0.0112;0.0737
0.9890;1.0000;0.0110;0.0735
0.9892;1.0000;0.0108;0.0733
0.9894;1.0000;0.0106;0.0731
0.9896;1.0000;0.0104;0.0729
0.9898;1.0000;0.0102;0.0727
0.9900;1.0000;0.0100;0.0725
0.9902;1.0000;0.0098;0.0723
0.9904;1.0000;0.0096;0.0721
0.9906;1.0000;0.0094;0.0719
0.9908;1.0000;0.0092;0.0717
0.9910;1.0000;0.0090;0.0715
0.9912;1.0000;0.0088;0.0713
0.9914;1.0000;0.0086;0.0711
0.9916;1.0000;0.0084;0.0709
0.9918;1.0000;0.0082;0.0707
0.9920;1.0000;0.0080;0.0705
0.9922;1.0000;0.0078;0.0703
0.9924;1.0000;0.0076;0.0701
0.9926;1.0000;0.0074;0.0699
0.9928;1.0000;0.0072;0.0697
0.9930;1.0000;0.0070;0.0695
0.9932;1.0000;0.0068;0.0693
0.9934;1.0000;0.0066;0.0691
0.9936;1.0000;0.0064;0.0689
0.9938;1.0000;0.0062;0.0687
0.9940;1.0000;0.0060;0.0685
0.9942;1.0000;0.0058;0.0683
0.9944;1.0000;0.0056;0.0681
0.9946;1.0000;0.0054;0.0679
0.9948;1.0000;0.0052;0.0677
0.9950;1.0000;0.0050;0.0675
0.9952;1.0000;0.0048;0.0673
0.9954;1.0000;0.0046;0.0671
0.9956;1.0000;0.0044;0.0669
0.9958;1.0000;0.0042;0.0667
0.9960;1.0000;0.0040;0.0665
0.9962;1.0000;0.0038;0.0663
0.9964;1.0000;0.0036;0.0661
0.9966;1.0000;0.0034;0.0659
0.9968;1.0000;0.0032;0.0657
0.9970;1.0000;0.0030;0.0655
0.9972;1.0000;0.0028;0.0653
0.9974;1.0000;0.0026;0.0651
0.9976;1.0000;0.0024;0.0649
0.9978;1.0000;0.0022;0.0647
0.9980;1.0000;0.0020;0.0645
0.9982;1.0000;0.0018;0.0643
0.9984;1.0000;0.0016;0.0641
0.9986;1.0000;0.0014;0.0639
0.9988;1.0000;0.0012;0.0637
0.9990;1.0000;0.0010;0.0635
0.9992;1.0000;0.0008;0.0633
0.9994;1.0000;0.0006;0.0631
0.9996;1.0000;0.0004;0.0629
0.9998;1.0000;0.0002;0.0627
1.0000;1.0000;0.0000;0.0625


==> Data/data_fixed_map_levels.csv <==
x;Q(x)
-1;0.0
-1;0.0625
-1;0.125
-1;0.1875
-1;0.25
-1;0.3125
-1;0.375
-1;0.4375
-1;0.5
-1;0.5625
-1;0.625
-1;0.6875
-1;0.75
-1;0.8125
-1;0.875
-1;0.9375
-1;1.0

==> Data/data_floating_deltas.csv <==
x
0.0156
0.0312
0.0625
0.1250
0.2500
0.5000
1.0000
2.0000
4.0000


==> Data/data_floating_map_error.csv <==
x;Q(x);|e(x)|;|e_wm(x)|
0.0000;0.0000;0.0000;0.0020
0.0009;0.0000;0.0009;0.0011
0.0018;0.0020;0.0002;0.0018
0.0027;0.0020;0.0007;0.0027
0.0036;0.0039;0.0003;0.0023
0.0045;0.0039;0.0006;0.0014
0.0054;0.0059;0.0005;0.0015
0.0063;0.0059;0.0004;0.0024
0.0072;0.0078;0.0006;0.0026
0.0081;0.0078;0.0003;0.0017
0.0090;0.0098;0.0008;0.0012
0.0099;0.0098;0.0001;0.0021
0.0108;0.0117;0.0009;0.0029
0.0117;0.0117;0.0000;0.0020
0.0126;0.0117;0.0009;0.0011
0.0135;0.0137;0.0002;0.0018
0.0144;0.0137;0.0007;0.0027
0.0153;0.0156;0.0003;0.0023
0.0162;0.0156;0.0006;0.0014
0.0171;0.0176;0.0005;0.0015
0.0180;0.0176;0.0004;0.0024
0.0189;0.0195;0.0006;0.0026
0.0198;0.0195;0.0003;0.0017
0.0207;0.0215;0.0008;0.0012
0.0216;0.0215;0.0001;0.0021
0.0225;0.0234;0.0009;0.0029
0.0234;0.0234;0.0000;0.0020
0.0243;0.0234;0.0009;0.0011
0.0252;0.0254;0.0002;0.0018
0.0261;0.0254;0.0007;0.0027
0.0270;0.0273;0.0003;0.0023
0.0279;0.0273;0.0006;0.0014
0.0288;0.0293;0.0005;0.0015
0.0297;0.0293;0.0004;0.0024
0.0306;0.0312;0.0006;0.0046
0.0315;0.0312;0.0003;0.0036
0.0324;0.0312;0.0012;0.0027
0.0333;0.0352;0.0018;0.0021
0.0342;0.0352;0.0009;0.0030
0.0351;0.0352;0.0000;0.0039
0.0360;0.0352;0.0009;0.0048
0.0369;0.0352;0.0018;0.0057
0.0378;0.0391;0.0013;0.0052
0.0387;0.0391;0.0004;0.0043
0.0396;0.0391;0.0005;0.0034
0.0405;0.0391;0.0014;0.0025
0.0414;0.0430;0.0016;0.0023
0.0423;0.0430;0.0007;0.0032
0.0432;0.0430;0.0002;0.0041
0.0441;0.0430;0.0011;0.0050
0.0450;0.0469;0.0019;0.0058
0.0459;0.0469;0.0010;0.0049
0.0468;0.0469;0.0001;0.0040
0.0477;0.0469;0.0008;0.0031
0.0486;0.0469;0.0017;0.0022
0.0495;0.0508;0.0013;0.0026
0.0504;0.0508;0.0004;0.0035
0.0513;0.0508;0.0005;0.0044
0.0522;0.0508;0.0014;0.0053
0.0531;0.0547;0.0016;0.0055
0.0540;0.0547;0.0007;0.0046
0.0549;0.0547;0.0002;0.0037
0.0558;0.0547;0.0011;0.0028
0.0567;0.0586;0.0019;0.0020
0.0576;0.0586;0.0010;0.0029
0.0585;0.0586;0.0001;0.0038
0.0594;0.0586;0.0008;0.0047
0.0603;0.0586;0.0017;0.0056
0.0612;0.0625;0.0013;0.0091
0.0621;0.0625;0.0004;0.0082
0.0630;0.0625;0.0005;0.0073
0.0639;0.0625;0.0014;0.0064
0.0648;0.0625;0.0023;0.0055
0.0657;0.0625;0.0032;0.0046
0.0666;0.0703;0.0037;0.0041
0.0675;0.0703;0.0028;0.0050
0.0684;0.0703;0.0019;0.0059
0.0693;0.0703;0.0010;0.0068
0.0702;0.0703;0.0001;0.0077
0.0711;0.0703;0.0008;0.0086
0.0720;0.0703;0.0017;0.0095
0.0729;0.0703;0.0026;0.0104
0.0738;0.0703;0.0035;0.0113
0.0747;0.0781;0.0034;0.0112
0.0756;0.0781;0.0025;0.0103
0.0765;0.0781;0.0016;0.0094
0.0774;0.0781;0.0007;0.0085
0.0783;0.0781;0.0002;0.0076
0.0792;0.0781;0.0011;0.0067
0.0801;0.0781;0.0020;0.0058
0.0810;0.0781;0.0029;0.0049
0.0819;0.0781;0.0038;0.0040
0.0828;0.0859;0.0031;0.0047
0.0837;0.0859;0.0022;0.0056
0.0846;0.0859;0.0013;0.0065
0.0855;0.0859;0.0004;0.0074
0.0864;0.0859;0.0005;0.0083
0.0873;0.0859;0.0014;0.0092
0.0882;0.0859;0.0023;0.0101
0.0891;0.0859;0.0032;0.0110
0.0900;0.0938;0.0037;0.0115
0.0909;0.0938;0.0028;0.0106
0.0918;0.0938;0.0019;0.0097
0.0927;0.0938;0.0010;0.0088
0.0936;0.0938;0.0001;0.0079
0.0945;0.0938;0.0008;0.0070
0.0954;0.0938;0.0017;0.0061
0.0963;0.0938;0.0026;0.0052
0.0972;0.0938;0.0035;0.0043
0.0981;0.1016;0.0034;0.0044
0.0990;0.1016;0.0025;0.0053
0.0999;0.1016;0.0016;0.0062
0.1008;0.1016;0.0007;0.0071
0.1017;0.1016;0.0002;0.0080
0.1026;0.1016;0.0011;0.0089
0.1035;0.1016;0.0020;0.0098
0.1044;0.1016;0.0029;0.0107
0.1053;0.1016;0.0038;0.0116
0.1062;0.1094;0.0032;0.0110
0.1071;0.1094;0.0023;0.0101
0.1080;0.1094;0.0014;0.0092
0.1089;0.1094;0.0005;0.0083
0.1098;0.1094;0.0004;0.0074
0.1107;0.1094;0.0013;0.0065
0.1116;0.1094;0.0022;0.0056
0.1125;0.1094;0.0031;0.0047
0.1134;0.1172;0.0038;0.0040
0.1143;0.1172;0.0029;0.0049
0.1152;0.1172;0.0020;0.0058
0.1161;0.1172;0.0011;0.0067
0.1170;0.1172;0.0002;0.0076
0.1179;0.1172;0.0007;0.0085
0.1188;0.1172;0.0016;0.0094
0.1197;0.1172;0.0025;0.0103
0.1206;0.1172;0.0034;0.0112
0.1215;0.1250;0.0035;0.0191
0.1224;0.1250;0.0026;0.0182
0.1233;0.1250;0.0017;0.0173
0.1242;0.1250;0.0008;0.0164
0.1251;0.1250;0.0001;0.0155
0.1260;0.1250;0.0010;0.0146
0.1269;0.1250;0.0019;0.0137
0.1278;0.1250;0.0028;0.0128
0.1287;0.1250;0.0037;0.0119
0.1296;0.1250;0.0046;0.0110
0.1305;0.1250;0.0055;0.0101
0.1314;0.1250;0.0064;0.0092
0.1323;0.1250;0.0073;0.0083
0.1332;0.1406;0.0074;0.0082
0.1341;0.1406;0.0065;0.0091
0.1350;0.1406;0.0056;0.0100
0.1359;0.1406;0.0047;0.0109
0.1368;0.1406;0.0038;0.0118
0.1377;0.1406;0.0029;0.0127
0.1386;0.1406;0.0020;0.0136
0.1395;0.1406;0.0011;0.0145
0.1404;0.1406;0.0002;0.0154
0.1413;0.1406;0.0007;0.0163
0.1422;0.1406;0.0016;0.0172
0.1431;0.1406;0.0025;0.0181
0.1440;0.1406;0.0034;0.0190
0.1449;0.1406;0.0043;0.0199
0.1458;0.1406;0.0052;0.0208
0.1467;0.1406;0.0061;0.0217
0.1476;0.1406;0.0070;0.0226
0.1485;0.1562;0.0077;0.0233
0.1494;0.1562;0.0068;0.0224
0.1503;0.1562;0.0059;0.0215
0.1512;0.1562;0.0050;0.0206
0.1521;0.1562;0.0041;0.0197
0.1530;0.1562;0.0032;0.0188
0.1539;0.1562;0.0023;0.0179
0.1548;0.1562;0.0014;0.0170
0.1557;0.1562;0.0005;0.0161
0.1566;0.1562;0.0004;0.0152
0.1575;0.1562;0.0013;0.0143
0.1584;0.1562;0.0022;0.0134
0.1593;0.1562;0.0031;0.0125
0.1602;0.1562;0.0040;0.0116
0.1611;0.1562;0.0049;0.0107
0.1620;0.1562;0.0058;0.0098
0.1629;0.1562;0.0067;0.0089
0.1638;0.1562;0.0076;0.0080
0.1647;0.1719;0.0071;0.0085
0.1656;0.1719;0.0062;0.0094
0.1665;0.1719;0.0053;0.0103
0.1674;0.1719;0.0044;0.0112
0.1683;0.1719;0.0035;0.0121
0.1692;0.1719;0.0026;0.0130
0.1701;0.1719;0.0017;0.0139
0.1710;0.1719;0.0008;0.0148
0.1719;0.1719;0.0001;0.0157
0.1728;0.1719;0.0010;0.0166
0.1737;0.1719;0.0019;0.0175
0.1746;0.1719;0.0028;0.0184
0.1755;0.1719;0.0037;0.0193
0.1764;0.1719;0.0046;0.0202
0.1773;0.1719;0.0055;0.0211
0.1782;0.1719;0.0064;0.0220
0.1791;0.1719;0.0073;0.0229
0.1800;0.1875;0.0075;0.0231
0.1809;0.1875;0.0066;0.0222
0.1818;0.1875;0.0057;0.0213
0.1827;0.1875;0.0048;0.0204
0.1836;0.1875;0.0039;0.0195
0.1845;0.1875;0.0030;0.0186
0.1854;0.1875;0.0021;0.0177
0.1863;0.1875;0.0012;0.0168
0.1872;0.1875;0.0003;0.0159
0.1881;0.1875;0.0006;0.0150
0.1890;0.1875;0.0015;0.0141
0.1899;0.1875;0.0024;0.0132
0.1908;0.1875;0.0033;0.0123
0.1917;0.1875;0.0042;0.0114
0.1926;0.1875;0.0051;0.0105
0.1935;0.1875;0.0060;0.0096
0.1944;0.1875;0.0069;0.0087
0.1953;0.2031;0.0078;0.0078
0.1962;0.2031;0.0069;0.0087
0.1971;0.2031;0.0060;0.0096
0.1980;0.2031;0.0051;0.0105
0.1989;0.2031;0.0042;0.0114
0.1998;0.2031;0.0033;0.0123
0.2007;0.2031;0.0024;0.0132
0.2016;0.2031;0.0015;0.0141
0.2025;0.2031;0.0006;0.0150
0.2034;0.2031;0.0003;0.0159
0.2043;0.2031;0.0012;0.0168
0.2052;0.2031;0.0021;0.0177
0.2061;0.2031;0.0030;0.0186
0.2070;0.2031;0.0039;0.0195
0.2079;0.2031;0.0048;0.0204
0.2088;0.2031;0.0057;0.0213
0.2097;0.2031;0.0066;0.0222
0.2106;0.2031;0.0075;0.0231
0.2115;0.2188;0.0072;0.0228
0.2124;0.2188;0.0063;0.0219
0.2133;0.2188;0.0054;0.0210
0.2142;0.2188;0.0045;0.0201
0.2151;0.2188;0.0036;0.0192
0.2160;0.2188;0.0027;0.0183
0.2169;0.2188;0.0018;0.0174
0.2178;0.2188;0.0009;0.0165
0.2187;0.2188;0.0000;0.0156
0.2196;0.2188;0.0009;0.0147
0.2205;0.2188;0.0018;0.0138
0.2214;0.2188;0.0027;0.0129
0.2223;0.2188;0.0036;0.0120
0.2232;0.2188;0.0045;0.0111
0.2241;0.2188;0.0054;0.0102
0.2250;0.2188;0.0063;0.0093
0.2259;0.2188;0.0072;0.0084
0.2268;0.2344;0.0075;0.0081
0.2277;0.2344;0.0066;0.0090
0.2286;0.2344;0.0057;0.0099
0.2295;0.2344;0.0048;0.0108
0.2304;0.2344;0.0039;0.0117
0.2313;0.2344;0.0030;0.0126
0.2322;0.2344;0.0021;0.0135
0.2331;0.2344;0.0012;0.0144
0.2340;0.2344;0.0003;0.0153
0.2349;0.2344;0.0006;0.0162
0.2358;0.2344;0.0015;0.0171
0.2367;0.2344;0.0024;0.0180
0.2376;0.2344;0.0033;0.0189
0.2385;0.2344;0.0042;0.0198
0.2394;0.2344;0.0051;0.0207
0.2403;0.2344;0.0060;0.0216
0.2412;0.2344;0.0069;0.0225
0.2421;0.2344;0.0078;0.0234
0.2430;0.2500;0.0070;0.0382
0.2439;0.2500;0.0061;0.0373
0.2448;0.2500;0.0052;0.0364
0.2457;0.2500;0.0043;0.0355
0.2466;0.2500;0.0034;0.0346
0.2475;0.2500;0.0025;0.0337
0.2484;0.2500;0.0016;0.0328
0.2493;0.2500;0.0007;0.0319
0.2503;0.2500;0.0003;0.0310
0.2512;0.2500;0.0012;0.0301
0.2521;0.2500;0.0021;0.0292
0.2530;0.2500;0.0030;0.0283
0.2539;0.2500;0.0039;0.0274
0.2548;0.2500;0.0048;0.0265
0.2557;0.2500;0.0057;0.0256
0.2566;0.2500;0.0066;0.0247
0.2575;0.2500;0.0075;0.0238
0.2584;0.2500;0.0084;0.0229
0.2593;0.2500;0.0093;0.0220
0.2602;0.2500;0.0102;0.0211
0.2611;0.2500;0.0111;0.0202
0.2620;0.2500;0.0120;0.0193
0.2629;0.2500;0.0129;0.0184
0.2638;0.2500;0.0138;0.0175
0.2647;0.2500;0.0147;0.0166
0.2656;0.2500;0.0156;0.0157
0.2665;0.2812;0.0148;0.0165
0.2674;0.2812;0.0139;0.0174
0.2683;0.2812;0.0130;0.0183
0.2692;0.2812;0.0121;0.0192
0.2701;0.2812;0.0112;0.0201
0.2710;0.2812;0.0103;0.0210
0.2719;0.2812;0.0094;0.0219
0.2728;0.2812;0.0085;0.0228
0.2737;0.2812;0.0076;0.0237
0.2746;0.2812;0.0067;0.0246
0.2755;0.2812;0.0058;0.0255
0.2764;0.2812;0.0049;0.0264
0.2773;0.2812;0.0040;0.0273
0.2782;0.2812;0.0031;0.0282
0.2791;0.2812;0.0022;0.0291
0.2800;0.2812;0.0013;0.0300
0.2809;0.2812;0.0004;0.0309
0.2818;0.2812;0.0005;0.0318
0.2827;0.2812;0.0014;0.0327
0.2836;0.2812;0.0023;0.0336
0.2845;0.2812;0.0032;0.0345
0.2854;0.2812;0.0041;0.0354
0.2863;0.2812;0.0050;0.0363
0.2872;0.2812;0.0059;0.0372
0.2881;0.2812;0.0068;0.0381
0.2890;0.2812;0.0077;0.0390
0.2899;0.2812;0.0086;0.0399
0.2908;0.2812;0.0095;0.0408
0.2917;0.2812;0.0104;0.0417
0.2926;0.2812;0.0113;0.0426
0.2935;0.2812;0.0122;0.0435
0.2944;0.2812;0.0131;0.0444
0.2953;0.2812;0.0140;0.0453
0.2962;0.2812;0.0149;0.0462
0.2971;0.3125;0.0154;0.0467
0.2980;0.3125;0.0145;0.0458
0.2989;0.3125;0.0136;0.0449
0.2998;0.3125;0.0127;0.0440
0.3007;0.3125;0.0118;0.0431
0.3016;0.3125;0.0109;0.0422
0.3025;0.3125;0.0100;0.0413
0.3034;0.3125;0.0091;0.0404
0.3043;0.3125;0.0082;0.0395
0.3052;0.3125;0.0073;0.0386
0.3061;0.3125;0.0064;0.0377
0.3070;0.3125;0.0055;0.0368
0.3079;0.3125;0.0046;0.0359
0.3088;0.3125;0.0037;0.0350
0.3097;0.3125;0.0028;0.0341
0.3106;0.3125;0.0019;0.0332
0.3115;0.3125;0.0010;0.0323
0.3124;0.3125;0.0001;0.0314
0.3133;0.3125;0.0008;0.0305
0.3142;0.3125;0.0017;0.0296
0.3151;0.3125;0.0026;0.0287
0.3160;0.3125;0.0035;0.0278
0.3169;0.3125;0.0044;0.0269
0.3178;0.3125;0.0053;0.0260
0.3187;0.3125;0.0062;0.0251
0.3196;0.3125;0.0071;0.0242
0.3205;0.3125;0.0080;0.0233
0.3214;0.3125;0.0089;0.0224
0.3223;0.3125;0.0098;0.0215
0.3232;0.3125;0.0107;0.0206
0.3241;0.3125;0.0116;0.0197
0.3250;0.3125;0.0125;0.0188
0.3259;0.3125;0.0134;0.0179
0.3268;0.3125;0.0143;0.0170
0.3277;0.3125;0.0152;0.0161
0.3286;0.3438;0.0152;0.0161
0.3295;0.3438;0.0143;0.0170
0.3304;0.3438;0.0134;0.0179
0.3313;0.3438;0.0125;0.0188
0.3322;0.3438;0.0116;0.0197
0.3331;0.3438;0.0107;0.0206
0.3340;0.3438;0.0098;0.0215
0.3349;0.3438;0.0089;0.0224
0.3358;0.3438;0.0080;0.0233
0.3367;0.3438;0.0071;0.0242
0.3376;0.3438;0.0062;0.0251
0.3385;0.3438;0.0053;0.0260
0.3394;0.3438;0.0044;0.0269
0.3403;0.3438;0.0035;0.0278
0.3412;0.3438;0.0026;0.0287
0.3421;0.3438;0.0017;0.0296
0.3430;0.3438;0.0008;0.0305
0.3439;0.3438;0.0001;0.0314
0.3448;0.3438;0.0010;0.0323
0.3457;0.3438;0.0019;0.0332
0.3466;0.3438;0.0028;0.0341
0.3475;0.3438;0.0037;0.0350
0.3484;0.3438;0.0046;0.0359
0.3493;0.3438;0.0055;0.0368
0.3502;0.3438;0.0064;0.0377
0.3511;0.3438;0.0073;0.0386
0.3520;0.3438;0.0082;0.0395
0.3529;0.3438;0.0091;0.0404
0.3538;0.3438;0.0100;0.0413
0.3547;0.3438;0.0109;0.0422
0.3556;0.3438;0.0118;0.0431
0.3565;0.3438;0.0127;0.0440
0.3574;0.3438;0.0136;0.0449
0.3583;0.3438;0.0145;0.0458
0.3592;0.3438;0.0154;0.0467
0.3601;0.3750;0.0149;0.0462
0.3610;0.3750;0.0140;0.0453
0.3619;0.3750;0.0131;0.0444
0.3628;0.3750;0.0122;0.0435
0.3637;0.3750;0.0113;0.0426
0.3646;0.3750;0.0104;0.0417
0.3655;0.3750;0.0095;0.0408
0.3664;0.3750;0.0086;0.0399
0.3673;0.3750;0.0077;0.0390
0.3682;0.3750;0.0068;0.0381
0.3691;0.3750;0.0059;0.0372
0.3700;0.3750;0.0050;0.0363
0.3709;0.3750;0.0041;0.0354
0.3718;0.3750;0.0032;0.0345
0.3727;0.3750;0.0023;0.0336
0.3736;0.3750;0.0014;0.0327
0.3745;0.3750;0.0005;0.0318
0.3754;0.3750;0.0004;0.0309
0.3763;0.3750;0.0013;0.0300
0.3772;0.3750;0.0022;0.0291
0.3781;0.3750;0.0031;0.0282
0.3790;0.3750;0.0040;0.0273
0.3799;0.3750;0.0049;0.0264
0.3808;0.3750;0.0058;0.0255
0.3817;0.3750;0.0067;0.0246
0.3826;0.3750;0.0076;0.0237
0.3835;0.3750;0.0085;0.0228
0.3844;0.3750;0.0094;0.0219
0.3853;0.3750;0.0103;0.0210
0.3862;0.3750;0.0112;0.0201
0.3871;0.3750;0.0121;0.0192
0.3880;0.3750;0.0130;0.0183
0.3889;0.3750;0.0139;0.0174
0.3898;0.3750;0.0148;0.0165
0.3907;0.4062;0.0156;0.0157
0.3916;0.4062;0.0147;0.0166
0.3925;0.4062;0.0138;0.0175
0.3934;0.4062;0.0129;0.0184
0.3943;0.4062;0.0120;0.0193
0.3952;0.4062;0.0111;0.0202
0.3961;0.4062;0.0102;0.0211
0.3970;0.4062;0.0093;0.0220
0.3979;0.4062;0.0084;0.0229
0.3988;0.4062;0.0075;0.0238
0.3997;0.4062;0.0066;0.0247
0.4006;0.4062;0.0057;0.0256
0.4015;0.4062;0.0048;0.0265
0.4024;0.4062;0.0039;0.0274
0.4033;0.4062;0.0030;0.0283
0.4042;0.4062;0.0021;0.0292
0.4051;0.4062;0.0012;0.0301
0.4060;0.4062;0.0003;0.0310
0.4069;0.4062;0.0006;0.0319
0.4078;0.4062;0.0015;0.0328
0.4087;0.4062;0.0024;0.0337
0.4096;0.4062;0.0033;0.0346
0.4105;0.4062;0.0042;0.0355
0.4114;0.4062;0.0051;0.0364
0.4123;0.4062;0.0060;0.0373
0.4132;0.4062;0.0069;0.0382
0.4141;0.4062;0.0078;0.0391
0.4150;0.4062;0.0087;0.0400
0.4159;0.4062;0.0096;0.0409
0.4168;0.4062;0.0105;0.0418
0.4177;0.4062;0.0114;0.0427
0.4186;0.4062;0.0123;0.0436
0.4195;0.4062;0.0132;0.0445
0.4204;0.4062;0.0141;0.0454
0.4213;0.4062;0.0150;0.0463
0.4222;0.4375;0.0153;0.0466
0.4231;0.4375;0.0144;0.0457
0.4240;0.4375;0.0135;0.0448
0.4249;0.4375;0.0126;0.0439
0.4258;0.4375;0.0117;0.0430
0.4267;0.4375;0.0108;0.0421
0.4276;0.4375;0.0099;0.0412
0.4285;0.4375;0.0090;0.0403
0.4294;0.4375;0.0081;0.0394
0.4303;0.4375;0.0072;0.0385
0.4312;0.4375;0.0063;0.0376
0.4321;0.4375;0.0054;0.0367
0.4330;0.4375;0.0045;0.0358
0.4339;0.4375;0.0036;0.0349
0.4348;0.4375;0.0027;0.0340
0.4357;0.4375;0.0018;0.0331
0.4366;0.4375;0.0009;0.0322
0.4375;0.4375;0.0000;0.0313
0.4384;0.4375;0.0009;0.0304
0.4393;0.4375;0.0018;0.0295
0.4402;0.4375;0.0027;0.0286
0.4411;0.4375;0.0036;0.0277
0.4420;0.4375;0.0045;0.0268
0.4429;0.4375;0.0054;0.0259
0.4438;0.4375;0.0063;0.0250
0.4447;0.4375;0.0072;0.0241
0.4456;0.4375;0.0081;0.0232
0.4465;0.4375;0.0090;0.0223
0.4474;0.4375;0.0099;0.0214
0.4483;0.4375;0.0108;0.0205
0.4492;0.4375;0.0117;0.0196
0.4501;0.4375;0.0126;0.0187
0.4510;0.4375;0.0135;0.0178
0.4519;0.4375;0.0144;0.0169
0.4528;0.4375;0.0153;0.0160
0.4537;0.4688;0.0151;0.0162
0.4546;0.4688;0.0142;0.0171
0.4555;0.4688;0.0133;0.0180
0.4564;0.4688;0.0124;0.0189
0.4573;0.4688;0.0115;0.0198
0.4582;0.4688;0.0106;0.0207
0.4591;0.4688;0.0097;0.0216
0.4600;0.4688;0.0088;0.0225
0.4609;0.4688;0.0079;0.0234
0.4618;0.4688;0.0070;0.0243
0.4627;0.4688;0.0061;0.0252
0.4636;0.4688;0.0052;0.0261
0.4645;0.4688;0.0043;0.0270
0.4654;0.4688;0.0034;0.0279
0.4663;0.4688;0.0025;0.0288
0.4672;0.4688;0.0016;0.0297
0.4681;0.4688;0.0007;0.0306
0.4690;0.4688;0.0002;0.0315
0.4699;0.4688;0.0011;0.0324
0.4708;0.4688;0.0020;0.0333
0.4717;0.4688;0.0029;0.0342
0.4726;0.4688;0.0038;0.0351
0.4735;0.4688;0.0047;0.0360
0.4744;0.4688;0.0056;0.0369
0.4753;0.4688;0.0065;0.0378
0.4762;0.4688;0.0074;0.0387
0.4771;0.4688;0.0083;0.0396
0.4780;0.4688;0.0092;0.0405
0.4789;0.4688;0.0101;0.0414
0.4798;0.4688;0.0110;0.0423
0.4807;0.4688;0.0119;0.0432
0.4816;0.4688;0.0128;0.0441
0.4825;0.4688;0.0137;0.0450
0.4834;0.4688;0.0146;0.0459
0.4843;0.4688;0.0155;0.0468
0.4852;0.5000;0.0148;0.0773
0.4861;0.5000;0.0139;0.0764
0.4870;0.5000;0.0130;0.0755
0.4879;0.5000;0.0121;0.0746
0.4888;0.5000;0.0112;0.0737
0.4897;0.5000;0.0103;0.0728
0.4906;0.5000;0.0094;0.0719
0.4915;0.5000;0.0085;0.0710
0.4924;0.5000;0.0076;0.0701
0.4933;0.5000;0.0067;0.0692
0.4942;0.5000;0.0058;0.0683
0.4951;0.5000;0.0049;0.0674
0.4960;0.5000;0.0040;0.0665
0.4969;0.5000;0.0031;0.0656
0.4978;0.5000;0.0022;0.0647
0.4987;0.5000;0.0013;0.0638
0.4996;0.5000;0.0004;0.0629
0.5005;0.5000;0.0005;0.0620
0.5014;0.5000;0.0014;0.0611
0.5023;0.5000;0.0023;0.0602
0.5032;0.5000;0.0032;0.0593
0.5041;0.5000;0.0041;0.0584
0.5050;0.5000;0.0050;0.0575
0.5059;0.5000;0.0059;0.0566
0.5068;0.5000;0.0068;0.0557
0.5077;0.5000;0.0077;0.0548
0.5086;0.5000;0.0086;0.0539
0.5095;0.5000;0.0095;0.0530
0.5104;0.5000;0.0104;0.0521
0.5113;0.5000;0.0113;0.0512
0.5122;0.5000;0.0122;0.0503
0.5131;0.5000;0.0131;0.0494
0.5140;0.5000;0.0140;0.0485
0.5149;0.5000;0.0149;0.0476
0.5158;0.5000;0.0158;0.0467
0.5167;0.5000;0.0167;0.0458
0.5176;0.5000;0.0176;0.0449
0.5185;0.5000;0.0185;0.0440
0.5194;0.5000;0.0194;0.0431
0.5203;0.5000;0.0203;0.0422
0.5212;0.5000;0.0212;0.0413
0.5221;0.5000;0.0221;0.0404
0.5230;0.5000;0.0230;0.0395
0.5239;0.5000;0.0239;0.0386
0.5248;0.5000;0.0248;0.0377
0.5257;0.5000;0.0257;0.0368
0.5266;0.5000;0.0266;0.0359
0.5275;0.5000;0.0275;0.0350
0.5284;0.5000;0.0284;0.0341
0.5293;0.5000;0.0293;0.0332
0.5302;0.5000;0.0302;0.0323
0.5311;0.5000;0.0311;0.0314
0.5320;0.5625;0.0305;0.0320
0.5329;0.5625;0.0296;0.0329
0.5338;0.5625;0.0287;0.0338
0.5347;0.5625;0.0278;0.0347
0.5356;0.5625;0.0269;0.0356
0.5365;0.5625;0.0260;0.0365
0.5374;0.5625;0.0251;0.0374
0.5383;0.5625;0.0242;0.0383
0.5392;0.5625;0.0233;0.0392
0.5401;0.5625;0.0224;0.0401
0.5410;0.5625;0.0215;0.0410
0.5419;0.5625;0.0206;0.0419
0.5428;0.5625;0.0197;0.0428
0.5437;0.5625;0.0188;0.0437
0.5446;0.5625;0.0179;0.0446
0.5455;0.5625;0.0170;0.0455
0.5464;0.5625;0.0161;0.0464
0.5473;0.5625;0.0152;0.0473
0.5482;0.5625;0.0143;0.0482
0.5491;0.5625;0.0134;0.0491
0.5500;0.5625;0.0125;0.0500
0.5509;0.5625;0.0116;0.0509
0.5518;0.5625;0.0107;0.0518
0.5527;0.5625;0.0098;0.0527
0.5536;0.5625;0.0089;0.0536
0.5545;0.5625;0.0080;0.0545
0.5554;0.5625;0.0071;0.0554
0.5563;0.5625;0.0062;0.0563
0.5572;0.5625;0.0053;0.0572
0.5581;0.5625;0.0044;0.0581
0.5590;0.5625;0.0035;0.0590
0.5599;0.5625;0.0026;0.0599
0.5608;0.5625;0.0017;0.0608
0.5617;0.5625;0.0008;0.0617
0.5626;0.5625;0.0001;0.0626
0.5635;0.5625;0.0010;0.0635
0.5644;0.5625;0.0019;0.0644
0.5653;0.5625;0.0028;0.0653
0.5662;0.5625;0.0037;0.0662
0.5671;0.5625;0.0046;0.0671
0.5680;0.5625;0.0055;0.0680
0.5689;0.5625;0.0064;0.0689
0.5698;0.5625;0.0073;0.0698
0.5707;0.5625;0.0082;0.0707
0.5716;0.5625;0.0091;0.0716
0.5725;0.5625;0.0100;0.0725
0.5734;0.5625;0.0109;0.0734
0.5743;0.5625;0.0118;0.0743
0.5752;0.5625;0.0127;0.0752
0.5761;0.5625;0.0136;0.0761
0.5770;0.5625;0.0145;0.0770
0.5779;0.5625;0.0154;0.0779
0.5788;0.5625;0.0163;0.0788
0.5797;0.5625;0.0172;0.0797
0.5806;0.5625;0.0181;0.0806
0.5815;0.5625;0.0190;0.0815
0.5824;0.5625;0.0199;0.0824
0.5833;0.5625;0.0208;0.0833
0.5842;0.5625;0.0217;0.0842
0.5851;0.5625;0.0226;0.0851
0.5860;0.5625;0.0235;0.0860
0.5869;0.5625;0.0244;0.0869
0.5878;0.5625;0.0253;0.0878
0.5887;0.5625;0.0262;0.0887
0.5896;0.5625;0.0271;0.0896
0.5905;0.5625;0.0280;0.0905
0.5914;0.5625;0.0289;0.0914
0.5923;0.5625;0.0298;0.0923
0.5932;0.5625;0.0307;0.0932
0.5941;0.6250;0.0309;0.0934
0.5950;0.6250;0.0300;0.0925
0.5959;0.6250;0.0291;0.0916
0.5968;0.6250;0.0282;0.0907
0.5977;0.6250;0.0273;0.0898
0.5986;0.6250;0.0264;0.0889
0.5995;0.6250;0.0255;0.0880
0.6004;0.6250;0.0246;0.0871
0.6013;0.6250;0.0237;0.0862
0.6022;0.6250;0.0228;0.0853
0.6031;0.6250;0.0219;0.0844
0.6040;0.6250;0.0210;0.0835
0.6049;0.6250;0.0201;0.0826
0.6058;0.6250;0.0192;0.0817
0.6067;0.6250;0.0183;0.0808
0.6076;0.6250;0.0174;0.0799
0.6085;0.6250;0.0165;0.0790
0.6094;0.6250;0.0156;0.0781
0.6103;0.6250;0.0147;0.0772
0.6112;0.6250;0.0138;0.0763
0.6121;0.6250;0.0129;0.0754
0.6130;0.6250;0.0120;0.0745
0.6139;0.6250;0.0111;0.0736
0.6148;0.6250;0.0102;0.0727
0.6157;0.6250;0.0093;0.0718
0.6166;0.6250;0.0084;0.0709
0.6175;0.6250;0.0075;0.0700
0.6184;0.6250;0.0066;0.0691
0.6193;0.6250;0.0057;0.0682
0.6202;0.6250;0.0048;0.0673
0.6211;0.6250;0.0039;0.0664
0.6220;0.6250;0.0030;0.0655
0.6229;0.6250;0.0021;0.0646
0.6238;0.6250;0.0012;0.0637
0.6247;0.6250;0.0003;0.0628
0.6256;0.6250;0.0006;0.0619
0.6265;0.6250;0.0015;0.0610
0.6274;0.6250;0.0024;0.0601
0.6283;0.6250;0.0033;0.0592
0.6292;0.6250;0.0042;0.0583
0.6301;0.6250;0.0051;0.0574
0.6310;0.6250;0.0060;0.0565
0.6319;0.6250;0.0069;0.0556
0.6328;0.6250;0.0078;0.0547
0.6337;0.6250;0.0087;0.0538
0.6346;0.6250;0.0096;0.0529
0.6355;0.6250;0.0105;0.0520
0.6364;0.6250;0.0114;0.0511
0.6373;0.6250;0.0123;0.0502
0.6382;0.6250;0.0132;0.0493
0.6391;0.6250;0.0141;0.0484
0.6400;0.6250;0.0150;0.0475
0.6409;0.6250;0.0159;0.0466
0.6418;0.6250;0.0168;0.0457
0.6427;0.6250;0.0177;0.0448
0.6436;0.6250;0.0186;0.0439
0.6445;0.6250;0.0195;0.0430
0.6454;0.6250;0.0204;0.0421
0.6463;0.6250;0.0213;0.0412
0.6472;0.6250;0.0222;0.0403
0.6481;0.6250;0.0231;0.0394
0.6490;0.6250;0.0240;0.0385
0.6499;0.6250;0.0249;0.0376
0.6508;0.6250;0.0258;0.0367
0.6517;0.6250;0.0267;0.0358
0.6526;0.6250;0.0276;0.0349
0.6535;0.6250;0.0285;0.0340
0.6544;0.6250;0.0294;0.0331
0.6553;0.6250;0.0303;0.0322
0.6562;0.6250;0.0312;0.0313
0.6571;0.6875;0.0304;0.0321
0.6580;0.6875;0.0295;0.0330
0.6589;0.6875;0.0286;0.0339
0.6598;0.6875;0.0277;0.0348
0.6607;0.6875;0.0268;0.0357
0.6616;0.6875;0.0259;0.0366
0.6625;0.6875;0.0250;0.0375
0.6634;0.6875;0.0241;0.0384
0.6643;0.6875;0.0232;0.0393
0.6652;0.6875;0.0223;0.0402
0.6661;0.6875;0.0214;0.0411
0.6670;0.6875;0.0205;0.0420
0.6679;0.6875;0.0196;0.0429
0.6688;0.6875;0.0187;0.0438
0.6697;0.6875;0.0178;0.0447
0.6706;0.6875;0.0169;0.0456
0.6715;0.6875;0.0160;0.0465
0.6724;0.6875;0.0151;0.0474
0.6733;0.6875;0.0142;0.0483
0.6742;0.6875;0.0133;0.0492
0.6751;0.6875;0.0124;0.0501
0.6760;0.6875;0.0115;0.0510
0.6769;0.6875;0.0106;0.0519
0.6778;0.6875;0.0097;0.0528
0.6787;0.6875;0.0088;0.0537
0.6796;0.6875;0.0079;0.0546
0.6805;0.6875;0.0070;0.0555
0.6814;0.6875;0.0061;0.0564
0.6823;0.6875;0.0052;0.0573
0.6832;0.6875;0.0043;0.0582
0.6841;0.6875;0.0034;0.0591
0.6850;0.6875;0.0025;0.0600
0.6859;0.6875;0.0016;0.0609
0.6868;0.6875;0.0007;0.0618
0.6877;0.6875;0.0002;0.0627
0.6886;0.6875;0.0011;0.0636
0.6895;0.6875;0.0020;0.0645
0.6904;0.6875;0.0029;0.0654
0.6913;0.6875;0.0038;0.0663
0.6922;0.6875;0.0047;0.0672
0.6931;0.6875;0.0056;0.0681
0.6940;0.6875;0.0065;0.0690
0.6949;0.6875;0.0074;0.0699
0.6958;0.6875;0.0083;0.0708
0.6967;0.6875;0.0092;0.0717
0.6976;0.6875;0.0101;0.0726
0.6985;0.6875;0.0110;0.0735
0.6994;0.6875;0.0119;0.0744
0.7003;0.6875;0.0128;0.0753
0.7012;0.6875;0.0137;0.0762
0.7021;0.6875;0.0146;0.0771
0.7030;0.6875;0.0155;0.0780
0.7039;0.6875;0.0164;0.0789
0.7048;0.6875;0.0173;0.0798
0.7057;0.6875;0.0182;0.0807
0.7066;0.6875;0.0191;0.0816
0.7075;0.6875;0.0200;0.0825
0.7084;0.6875;0.0209;0.0834
0.7093;0.6875;0.0218;0.0843
0.7102;0.6875;0.0227;0.0852
0.7111;0.6875;0.0236;0.0861
0.7120;0.6875;0.0245;0.0870
0.7129;0.6875;0.0254;0.0879
0.7138;0.6875;0.0263;0.0888
0.7147;0.6875;0.0272;0.0897
0.7156;0.6875;0.0281;0.0906
0.7165;0.6875;0.0290;0.0915
0.7174;0.6875;0.0299;0.0924
0.7183;0.6875;0.0308;0.0933
0.7192;0.7500;0.0308;0.0933
0.7201;0.7500;0.0299;0.0924
0.7210;0.7500;0.0290;0.0915
0.7219;0.7500;0.0281;0.0906
0.7228;0.7500;0.0272;0.0897
0.7237;0.7500;0.0263;0.0888
0.7246;0.7500;0.0254;0.0879
0.7255;0.7500;0.0245;0.0870
0.7264;0.7500;0.0236;0.0861
0.7273;0.7500;0.0227;0.0852
0.7282;0.7500;0.0218;0.0843
0.7291;0.7500;0.0209;0.0834
0.7300;0.7500;0.0200;0.0825
0.7309;0.7500;0.0191;0.0816
0.7318;0.7500;0.0182;0.0807
0.7327;0.7500;0.0173;0.0798
0.7336;0.7500;0.0164;0.0789
0.7345;0.7500;0.0155;0.0780
0.7354;0.7500;0.0146;0.0771
0.7363;0.7500;0.0137;0.0762
0.7372;0.7500;0.0128;0.0753
0.7381;0.7500;0.0119;0.0744
0.7390;0.7500;0.0110;0.0735
0.7399;0.7500;0.0101;0.0726
0.7408;0.7500;0.0092;0.0717
0.7417;0.7500;0.0083;0.0708
0.7426;0.7500;0.0074;0.0699
0.7435;0.7500;0.0065;0.0690
0.7444;0.7500;0.0056;0.0681
0.7453;0.7500;0.0047;0.0672
0.7462;0.7500;0.0038;0.0663
0.7471;0.7500;0.0029;0.0654
0.7480;0.7500;0.0020;0.0645
0.7489;0.7500;0.0011;0.0636
0.7498;0.7500;0.0002;0.0627
0.7508;0.7500;0.0008;0.0617
0.7517;0.7500;0.0017;0.0608
0.7526;0.7500;0.0026;0.0599
0.7535;0.7500;0.0035;0.0590
0.7544;0.7500;0.0044;0.0581
0.7553;0.7500;0.0053;0.0572
0.7562;0.7500;0.0062;0.0563
0.7571;0.7500;0.0071;0.0554
0.7580;0.7500;0.0080;0.0545
0.7589;0.7500;0.0089;0.0536
0.7598;0.7500;0.0098;0.0527
0.7607;0.7500;0.0107;0.0518
0.7616;0.7500;0.0116;0.0509
0.7625;0.7500;0.0125;0.0500
0.7634;0.7500;0.0134;0.0491
0.7643;0.7500;0.0143;0.0482
0.7652;0.7500;0.0152;0.0473
0.7661;0.7500;0.0161;0.0464
0.7670;0.7500;0.0170;0.0455
0.7679;0.7500;0.0179;0.0446
0.7688;0.7500;0.0188;0.0437
0.7697;0.7500;0.0197;0.0428
0.7706;0.7500;0.0206;0.0419
0.7715;0.7500;0.0215;0.0410
0.7724;0.7500;0.0224;0.0401
0.7733;0.7500;0.0233;0.0392
0.7742;0.7500;0.0242;0.0383
0.7751;0.7500;0.0251;0.0374
0.7760;0.7500;0.0260;0.0365
0.7769;0.7500;0.0269;0.0356
0.7778;0.7500;0.0278;0.0347
0.7787;0.7500;0.0287;0.0338
0.7796;0.7500;0.0296;0.0329
0.7805;0.7500;0.0305;0.0320
0.7814;0.8125;0.0311;0.0314
0.7823;0.8125;0.0302;0.0323
0.7832;0.8125;0.0293;0.0332
0.7841;0.8125;0.0284;0.0341
0.7850;0.8125;0.0275;0.0350
0.7859;0.8125;0.0266;0.0359
0.7868;0.8125;0.0257;0.0368
0.7877;0.8125;0.0248;0.0377
0.7886;0.8125;0.0239;0.0386
0.7895;0.8125;0.0230;0.0395
0.7904;0.8125;0.0221;0.0404
0.7913;0.8125;0.0212;0.0413
0.7922;0.8125;0.0203;0.0422
0.7931;0.8125;0.0194;0.0431
0.7940;0.8125;0.0185;0.0440
0.7949;0.8125;0.0176;0.0449
0.7958;0.8125;0.0167;0.0458
0.7967;0.8125;0.0158;0.0467
0.7976;0.8125;0.0149;0.0476
0.7985;0.8125;0.0140;0.0485
0.7994;0.8125;0.0131;0.0494
0.8003;0.8125;0.0122;0.0503
0.8012;0.8125;0.0113;0.0512
0.8021;0.8125;0.0104;0.0521
0.8030;0.8125;0.0095;0.0530
0.8039;0.8125;0.0086;0.0539
0.8048;0.8125;0.0077;0.0548
0.8057;0.8125;0.0068;0.0557
0.8066;0.8125;0.0059;0.0566
0.8075;0.8125;0.0050;0.0575
0.8084;0.8125;0.0041;0.0584
0.8093;0.8125;0.0032;0.0593
0.8102;0.8125;0.0023;0.0602
0.8111;0.8125;0.0014;0.0611
0.8120;0.8125;0.0005;0.0620
0.8129;0.8125;0.0004;0.0629
0.8138;0.8125;0.0013;0.0638
0.8147;0.8125;0.0022;0.0647
0.8156;0.8125;0.0031;0.0656
0.8165;0.8125;0.0040;0.0665
0.8174;0.8125;0.0049;0.0674
0.8183;0.8125;0.0058;0.0683
0.8192;0.8125;0.0067;0.0692
0.8201;0.8125;0.0076;0.0701
0.8210;0.8125;0.0085;0.0710
0.8219;0.8125;0.0094;0.0719
0.8228;0.8125;0.0103;0.0728
0.8237;0.8125;0.0112;0.0737
0.8246;0.8125;0.0121;0.0746
0.8255;0.8125;0.0130;0.0755
0.8264;0.8125;0.0139;0.0764
0.8273;0.8125;0.0148;0.0773
0.8282;0.8125;0.0157;0.0782
0.8291;0.8125;0.0166;0.0791
0.8300;0.8125;0.0175;0.0800
0.8309;0.8125;0.0184;0.0809
0.8318;0.8125;0.0193;0.0818
0.8327;0.8125;0.0202;0.0827
0.8336;0.8125;0.0211;0.0836
0.8345;0.8125;0.0220;0.0845
0.8354;0.8125;0.0229;0.0854
0.8363;0.8125;0.0238;0.0863
0.8372;0.8125;0.0247;0.0872
0.8381;0.8125;0.0256;0.0881
0.8390;0.8125;0.0265;0.0890
0.8399;0.8125;0.0274;0.0899
0.8408;0.8125;0.0283;0.0908
0.8417;0.8125;0.0292;0.0917
0.8426;0.8125;0.0301;0.0926
0.8435;0.8125;0.0310;0.0935
0.8444;0.8750;0.0306;0.0931
0.8453;0.8750;0.0297;0.0922
0.8462;0.8750;0.0288;0.0913
0.8471;0.8750;0.0279;0.0904
0.8480;0.8750;0.0270;0.0895
0.8489;0.8750;0.0261;0.0886
0.8498;0.8750;0.0252;0.0877
0.8507;0.8750;0.0243;0.0868
0.8516;0.8750;0.0234;0.0859
0.8525;0.8750;0.0225;0.0850
0.8534;0.8750;0.0216;0.0841
0.8543;0.8750;0.0207;0.0832
0.8552;0.8750;0.0198;0.0823
0.8561;0.8750;0.0189;0.0814
0.8570;0.8750;0.0180;0.0805
0.8579;0.8750;0.0171;0.0796
0.8588;0.8750;0.0162;0.0787
0.8597;0.8750;0.0153;0.0778
0.8606;0.8750;0.0144;0.0769
0.8615;0.8750;0.0135;0.0760
0.8624;0.8750;0.0126;0.0751
0.8633;0.8750;0.0117;0.0742
0.8642;0.8750;0.0108;0.0733
0.8651;0.8750;0.0099;0.0724
0.8660;0.8750;0.0090;0.0715
0.8669;0.8750;0.0081;0.0706
0.8678;0.8750;0.0072;0.0697
0.8687;0.8750;0.0063;0.0688
0.8696;0.8750;0.0054;0.0679
0.8705;0.8750;0.0045;0.0670
0.8714;0.8750;0.0036;0.0661
0.8723;0.8750;0.0027;0.0652
0.8732;0.8750;0.0018;0.0643
0.8741;0.8750;0.0009;0.0634
0.8750;0.8750;0.0000;0.0625
0.8759;0.8750;0.0009;0.0616
0.8768;0.8750;0.0018;0.0607
0.8777;0.8750;0.0027;0.0598
0.8786;0.8750;0.0036;0.0589
0.8795;0.8750;0.0045;0.0580
0.8804;0.8750;0.0054;0.0571
0.8813;0.8750;0.0063;0.0562
0.8822;0.8750;0.0072;0.0553
0.8831;0.8750;0.0081;0.0544
0.8840;0.8750;0.0090;0.0535
0.8849;0.8750;0.0099;0.0526
0.8858;0.8750;0.0108;0.0517
0.8867;0.8750;0.0117;0.0508
0.8876;0.8750;0.0126;0.0499
0.8885;0.8750;0.0135;0.0490
0.8894;0.8750;0.0144;0.0481
0.8903;0.8750;0.0153;0.0472
0.8912;0.8750;0.0162;0.0463
0.8921;0.8750;0.0171;0.0454
0.8930;0.8750;0.0180;0.0445
0.8939;0.8750;0.0189;0.0436
0.8948;0.8750;0.0198;0.0427
0.8957;0.8750;0.0207;0.0418
0.8966;0.8750;0.0216;0.0409
0.8975;0.8750;0.0225;0.0400
0.8984;0.8750;0.0234;0.0391
0.8993;0.8750;0.0243;0.0382
0.9002;0.8750;0.0252;0.0373
0.9011;0.8750;0.0261;0.0364
0.9020;0.8750;0.0270;0.0355
0.9029;0.8750;0.0279;0.0346
0.9038;0.8750;0.0288;0.0337
0.9047;0.8750;0.0297;0.0328
0.9056;0.8750;0.0306;0.0319
0.9065;0.9375;0.0310;0.0315
0.9074;0.9375;0.0301;0.0324
0.9083;0.9375;0.0292;0.0333
0.9092;0.9375;0.0283;0.0342
0.9101;0.9375;0.0274;0.0351
0.9110;0.9375;0.0265;0.0360
0.9119;0.9375;0.0256;0.0369
0.9128;0.9375;0.0247;0.0378
0.9137;0.9375;0.0238;0.0387
0.9146;0.9375;0.0229;0.0396
0.9155;0.9375;0.0220;0.0405
0.9164;0.9375;0.0211;0.0414
0.9173;0.9375;0.0202;0.0423
0.9182;0.9375;0.0193;0.0432
0.9191;0.9375;0.0184;0.0441
0.9200;0.9375;0.0175;0.0450
0.9209;0.9375;0.0166;0.0459
0.9218;0.9375;0.0157;0.0468
0.9227;0.9375;0.0148;0.0477
0.9236;0.9375;0.0139;0.0486
0.9245;0.9375;0.0130;0.0495
0.9254;0.9375;0.0121;0.0504
0.9263;0.9375;0.0112;0.0513
0.9272;0.9375;0.0103;0.0522
0.9281;0.9375;0.0094;0.0531
0.9290;0.9375;0.0085;0.0540
0.9299;0.9375;0.0076;0.0549
0.9308;0.9375;0.0067;0.0558
0.9317;0.9375;0.0058;0.0567
0.9326;0.9375;0.0049;0.0576
0.9335;0.9375;0.0040;0.0585
0.9344;0.9375;0.0031;0.0594
0.9353;0.9375;0.0022;0.0603
0.9362;0.9375;0.0013;0.0612
0.9371;0.9375;0.0004;0.0621
0.9380;0.9375;0.0005;0.0630
0.9389;0.9375;0.0014;0.0639
0.9398;0.9375;0.0023;0.0648
0.9407;0.9375;0.0032;0.0657
0.9416;0.9375;0.0041;0.0666
0.9425;0.9375;0.0050;0.0675
0.9434;0.9375;0.0059;0.0684
0.9443;0.9375;0.0068;0.0693
0.9452;0.9375;0.0077;0.0702
0.9461;0.9375;0.0086;0.0711
0.9470;0.9375;0.0095;0.0720
0.9479;0.9375;0.0104;0.0729
0.9488;0.9375;0.0113;0.0738
0.9497;0.9375;0.0122;0.0747
0.9506;0.9375;0.0131;0.0756
0.9515;0.9375;0.0140;0.0765
0.9524;0.9375;0.0149;0.0774
0.9533;0.9375;0.0158;0.0783
0.9542;0.9375;0.0167;0.0792
0.9551;0.9375;0.0176;0.0801
0.9560;0.9375;0.0185;0.0810
0.9569;0.9375;0.0194;0.0819
0.9578;0.9375;0.0203;0.0828
0.9587;0.9375;0.0212;0.0837
0.9596;0.9375;0.0221;0.0846
0.9605;0.9375;0.0230;0.0855
0.9614;0.9375;0.0239;0.0864
0.9623;0.9375;0.0248;0.0873
0.9632;0.9375;0.0257;0.0882
0.9641;0.9375;0.0266;0.0891
0.9650;0.9375;0.0275;0.0900
0.9659;0.9375;0.0284;0.0909
0.9668;0.9375;0.0293;0.0918
0.9677;0.9375;0.0302;0.0927
0.9686;0.9375;0.0311;0.0936
0.9695;1.0000;0.0305;0.1555
0.9704;1.0000;0.0296;0.1546
0.9713;1.0000;0.0287;0.1537
0.9722;1.0000;0.0278;0.1528
0.9731;1.0000;0.0269;0.1519
0.9740;1.0000;0.0260;0.1510
0.9749;1.0000;0.0251;0.1501
0.9758;1.0000;0.0242;0.1492
0.9767;1.0000;0.0233;0.1483
0.9776;1.0000;0.0224;0.1474
0.9785;1.0000;0.0215;0.1465
0.9794;1.0000;0.0206;0.1456
0.9803;1.0000;0.0197;0.1447
0.9812;1.0000;0.0188;0.1438
0.9821;1.0000;0.0179;0.1429
0.9830;1.0000;0.0170;0.1420
0.9839;1.0000;0.0161;0.1411
0.9848;1.0000;0.0152;0.1402
0.9857;1.0000;0.0143;0.1393
0.9866;1.0000;0.0134;0.1384
0.9875;1.0000;0.0125;0.1375
0.9884;1.0000;0.0116;0.1366
0.9893;1.0000;0.0107;0.1357
0.9902;1.0000;0.0098;0.1348
0.9911;1.0000;0.0089;0.1339
0.9920;1.0000;0.0080;0.1330
0.9929;1.0000;0.0071;0.1321
0.9938;1.0000;0.0062;0.1312
0.9947;1.0000;0.0053;0.1303
0.9956;1.0000;0.0044;0.1294
0.9965;1.0000;0.0035;0.1285
0.9974;1.0000;0.0026;0.1276
0.9983;1.0000;0.0017;0.1267
0.9992;1.0000;0.0008;0.1258
1.0001;1.0000;0.0001;0.1249
1.0010;1.0000;0.0010;0.1240
1.0019;1.0000;0.0019;0.1231
1.0028;1.0000;0.0028;0.1222
1.0037;1.0000;0.0037;0.1213
1.0046;1.0000;0.0046;0.1204
1.0055;1.0000;0.0055;0.1195
1.0064;1.0000;0.0064;0.1186
1.0073;1.0000;0.0073;0.1177
1.0082;1.0000;0.0082;0.1168
1.0091;1.0000;0.0091;0.1159
1.0100;1.0000;0.0100;0.1150
1.0109;1.0000;0.0109;0.1141
1.0118;1.0000;0.0118;0.1132
1.0127;1.0000;0.0127;0.1123
1.0136;1.0000;0.0136;0.1114
1.0145;1.0000;0.0145;0.1105
1.0154;1.0000;0.0154;0.1096
1.0163;1.0000;0.0163;0.1087
1.0172;1.0000;0.0172;0.1078
1.0181;1.0000;0.0181;0.1069
1.0190;1.0000;0.0190;0.1060
1.0199;1.0000;0.0199;0.1051
1.0208;1.0000;0.0208;0.1042
1.0217;1.0000;0.0217;0.1033
1.0226;1.0000;0.0226;0.1024
1.0235;1.0000;0.0235;0.1015
1.0244;1.0000;0.0244;0.1006
1.0253;1.0000;0.0253;0.0997
1.0262;1.0000;0.0262;0.0988
1.0271;1.0000;0.0271;0.0979
1.0280;1.0000;0.0280;0.0970
1.0289;1.0000;0.0289;0.0961
1.0298;1.0000;0.0298;0.0952
1.0307;1.0000;0.0307;0.0943
1.0316;1.0000;0.0316;0.0934
1.0325;1.0000;0.0325;0.0925
1.0334;1.0000;0.0334;0.0916
1.0343;1.0000;0.0343;0.0907
1.0352;1.0000;0.0352;0.0898
1.0361;1.0000;0.0361;0.0889
1.0370;1.0000;0.0370;0.0880
1.0379;1.0000;0.0379;0.0871
1.0388;1.0000;0.0388;0.0862
1.0397;1.0000;0.0397;0.0853
1.0406;1.0000;0.0406;0.0844
1.0415;1.0000;0.0415;0.0835
1.0424;1.0000;0.0424;0.0826
1.0433;1.0000;0.0433;0.0817
1.0442;1.0000;0.0442;0.0808
1.0451;1.0000;0.0451;0.0799
1.0460;1.0000;0.0460;0.0790
1.0469;1.0000;0.0469;0.0781
1.0478;1.0000;0.0478;0.0772
1.0487;1.0000;0.0487;0.0763
1.0496;1.0000;0.0496;0.0754
1.0505;1.0000;0.0505;0.0745
1.0514;1.0000;0.0514;0.0736
1.0523;1.0000;0.0523;0.0727
1.0532;1.0000;0.0532;0.0718
1.0541;1.0000;0.0541;0.0709
1.0550;1.0000;0.0550;0.0700
1.0559;1.0000;0.0559;0.0691
1.0568;1.0000;0.0568;0.0682
1.0577;1.0000;0.0577;0.0673
1.0586;1.0000;0.0586;0.0664
1.0595;1.0000;0.0595;0.0655
1.0604;1.0000;0.0604;0.0646
1.0613;1.0000;0.0613;0.0637
1.0622;1.0000;0.0622;0.0628
1.0631;1.1250;0.0619;0.0631
1.0640;1.1250;0.0610;0.0640
1.0649;1.1250;0.0601;0.0649
1.0658;1.1250;0.0592;0.0658
1.0667;1.1250;0.0583;0.0667
1.0676;1.1250;0.0574;0.0676
1.0685;1.1250;0.0565;0.0685
1.0694;1.1250;0.0556;0.0694
1.0703;1.1250;0.0547;0.0703
1.0712;1.1250;0.0538;0.0712
1.0721;1.1250;0.0529;0.0721
1.0730;1.1250;0.0520;0.0730
1.0739;1.1250;0.0511;0.0739
1.0748;1.1250;0.0502;0.0748
1.0757;1.1250;0.0493;0.0757
1.0766;1.1250;0.0484;0.0766
1.0775;1.1250;0.0475;0.0775
1.0784;1.1250;0.0466;0.0784
1.0793;1.1250;0.0457;0.0793
1.0802;1.1250;0.0448;0.0802
1.0811;1.1250;0.0439;0.0811
1.0820;1.1250;0.0430;0.0820
1.0829;1.1250;0.0421;0.0829
1.0838;1.1250;0.0412;0.0838
1.0847;1.1250;0.0403;0.0847
1.0856;1.1250;0.0394;0.0856
1.0865;1.1250;0.0385;0.0865
1.0874;1.1250;0.0376;0.0874
1.0883;1.1250;0.0367;0.0883
1.0892;1.1250;0.0358;0.0892
1.0901;1.1250;0.0349;0.0901
1.0910;1.1250;0.0340;0.0910
1.0919;1.1250;0.0331;0.0919
1.0928;1.1250;0.0322;0.0928
1.0937;1.1250;0.0313;0.0937
1.0946;1.1250;0.0304;0.0946
1.0955;1.1250;0.0295;0.0955
1.0964;1.1250;0.0286;0.0964
1.0973;1.1250;0.0277;0.0973
1.0982;1.1250;0.0268;0.0982
1.0991;1.1250;0.0259;0.0991
1.1000;1.1250;0.0250;0.1000
1.1009;1.1250;0.0241;0.1009
1.1018;1.1250;0.0232;0.1018
1.1027;1.1250;0.0223;0.1027
1.1036;1.1250;0.0214;0.1036
1.1045;1.1250;0.0205;0.1045
1.1054;1.1250;0.0196;0.1054
1.1063;1.1250;0.0187;0.1063
1.1072;1.1250;0.0178;0.1072
1.1081;1.1250;0.0169;0.1081
1.1090;1.1250;0.0160;0.1090
1.1099;1.1250;0.0151;0.1099
1.1108;1.1250;0.0142;0.1108
1.1117;1.1250;0.0133;0.1117
1.1126;1.1250;0.0124;0.1126
1.1135;1.1250;0.0115;0.1135
1.1144;1.1250;0.0106;0.1144
1.1153;1.1250;0.0097;0.1153
1.1162;1.1250;0.0088;0.1162
1.1171;1.1250;0.0079;0.1171
1.1180;1.1250;0.0070;0.1180
1.1189;1.1250;0.0061;0.1189
1.1198;1.1250;0.0052;0.1198
1.1207;1.1250;0.0043;0.1207
1.1216;1.1250;0.0034;0.1216
1.1225;1.1250;0.0025;0.1225
1.1234;1.1250;0.0016;0.1234
1.1243;1.1250;0.0007;0.1243
1.1252;1.1250;0.0002;0.1252
1.1261;1.1250;0.0011;0.1261
1.1270;1.1250;0.0020;0.1270
1.1279;1.1250;0.0029;0.1279
1.1288;1.1250;0.0038;0.1288
1.1297;1.1250;0.0047;0.1297
1.1306;1.1250;0.0056;0.1306
1.1315;1.1250;0.0065;0.1315
1.1324;1.1250;0.0074;0.1324
1.1333;1.1250;0.0083;0.1333
1.1342;1.1250;0.0092;0.1342
1.1351;1.1250;0.0101;0.1351
1.1360;1.1250;0.0110;0.1360
1.1369;1.1250;0.0119;0.1369
1.1378;1.1250;0.0128;0.1378
1.1387;1.1250;0.0137;0.1387
1.1396;1.1250;0.0146;0.1396
1.1405;1.1250;0.0155;0.1405
1.1414;1.1250;0.0164;0.1414
1.1423;1.1250;0.0173;0.1423
1.1432;1.1250;0.0182;0.1432
1.1441;1.1250;0.0191;0.1441
1.1450;1.1250;0.0200;0.1450
1.1459;1.1250;0.0209;0.1459
1.1468;1.1250;0.0218;0.1468
1.1477;1.1250;0.0227;0.1477
1.1486;1.1250;0.0236;0.1486
1.1495;1.1250;0.0245;0.1495
1.1504;1.1250;0.0254;0.1504
1.1513;1.1250;0.0263;0.1513
1.1522;1.1250;0.0272;0.1522
1.1531;1.1250;0.0281;0.1531
1.1540;1.1250;0.0290;0.1540
1.1549;1.1250;0.0299;0.1549
1.1558;1.1250;0.0308;0.1558
1.1567;1.1250;0.0317;0.1567
1.1576;1.1250;0.0326;0.1576
1.1585;1.1250;0.0335;0.1585
1.1594;1.1250;0.0344;0.1594
1.1603;1.1250;0.0353;0.1603
1.1612;1.1250;0.0362;0.1612
1.1621;1.1250;0.0371;0.1621
1.1630;1.1250;0.0380;0.1630
1.1639;1.1250;0.0389;0.1639
1.1648;1.1250;0.0398;0.1648
1.1657;1.1250;0.0407;0.1657
1.1666;1.1250;0.0416;0.1666
1.1675;1.1250;0.0425;0.1675
1.1684;1.1250;0.0434;0.1684
1.1693;1.1250;0.0443;0.1693
1.1702;1.1250;0.0452;0.1702
1.1711;1.1250;0.0461;0.1711
1.1720;1.1250;0.0470;0.1720
1.1729;1.1250;0.0479;0.1729
1.1738;1.1250;0.0488;0.1738
1.1747;1.1250;0.0497;0.1747
1.1756;1.1250;0.0506;0.1756
1.1765;1.1250;0.0515;0.1765
1.1774;1.1250;0.0524;0.1774
1.1783;1.1250;0.0533;0.1783
1.1792;1.1250;0.0542;0.1792
1.1801;1.1250;0.0551;0.1801
1.1810;1.1250;0.0560;0.1810
1.1819;1.1250;0.0569;0.1819
1.1828;1.1250;0.0578;0.1828
1.1837;1.1250;0.0587;0.1837
1.1846;1.1250;0.0596;0.1846
1.1855;1.1250;0.0605;0.1855
1.1864;1.1250;0.0614;0.1864
1.1873;1.1250;0.0623;0.1873
1.1882;1.2500;0.0618;0.1868
1.1891;1.2500;0.0609;0.1859
1.1900;1.2500;0.0600;0.1850
1.1909;1.2500;0.0591;0.1841
1.1918;1.2500;0.0582;0.1832
1.1927;1.2500;0.0573;0.1823
1.1936;1.2500;0.0564;0.1814
1.1945;1.2500;0.0555;0.1805
1.1954;1.2500;0.0546;0.1796
1.1963;1.2500;0.0537;0.1787
1.1972;1.2500;0.0528;0.1778
1.1981;1.2500;0.0519;0.1769
1.1990;1.2500;0.0510;0.1760
1.1999;1.2500;0.0501;0.1751
1.2008;1.2500;0.0492;0.1742
1.2017;1.2500;0.0483;0.1733
1.2026;1.2500;0.0474;0.1724
1.2035;1.2500;0.0465;0.1715
1.2044;1.2500;0.0456;0.1706
1.2053;1.2500;0.0447;0.1697
1.2062;1.2500;0.0438;0.1688
1.2071;1.2500;0.0429;0.1679
1.2080;1.2500;0.0420;0.1670
1.2089;1.2500;0.0411;0.1661
1.2098;1.2500;0.0402;0.1652
1.2107;1.2500;0.0393;0.1643
1.2116;1.2500;0.0384;0.1634
1.2125;1.2500;0.0375;0.1625
1.2134;1.2500;0.0366;0.1616
1.2143;1.2500;0.0357;0.1607
1.2152;1.2500;0.0348;0.1598
1.2161;1.2500;0.0339;0.1589
1.2170;1.2500;0.0330;0.1580
1.2179;1.2500;0.0321;0.1571
1.2188;1.2500;0.0312;0.1562
1.2197;1.2500;0.0303;0.1553
1.2206;1.2500;0.0294;0.1544
1.2215;1.2500;0.0285;0.1535
1.2224;1.2500;0.0276;0.1526
1.2233;1.2500;0.0267;0.1517
1.2242;1.2500;0.0258;0.1508
1.2251;1.2500;0.0249;0.1499
1.2260;1.2500;0.0240;0.1490
1.2269;1.2500;0.0231;0.1481
1.2278;1.2500;0.0222;0.1472
1.2287;1.2500;0.0213;0.1463
1.2296;1.2500;0.0204;0.1454
1.2305;1.2500;0.0195;0.1445
1.2314;1.2500;0.0186;0.1436
1.2323;1.2500;0.0177;0.1427
1.2332;1.2500;0.0168;0.1418
1.2341;1.2500;0.0159;0.1409
1.2350;1.2500;0.0150;0.1400
1.2359;1.2500;0.0141;0.1391
1.2368;1.2500;0.0132;0.1382
1.2377;1.2500;0.0123;0.1373
1.2386;1.2500;0.0114;0.1364
1.2395;1.2500;0.0105;0.1355
1.2404;1.2500;0.0096;0.1346
1.2413;1.2500;0.0087;0.1337
1.2422;1.2500;0.0078;0.1328
1.2431;1.2500;0.0069;0.1319
1.2440;1.2500;0.0060;0.1310
1.2449;1.2500;0.0051;0.1301
1.2458;1.2500;0.0042;0.1292
1.2467;1.2500;0.0033;0.1283
1.2476;1.2500;0.0024;0.1274
1.2485;1.2500;0.0015;0.1265
1.2494;1.2500;0.0006;0.1256
1.2504;1.2500;0.0004;0.1246
1.2513;1.2500;0.0013;0.1237
1.2522;1.2500;0.0022;0.1228
1.2531;1.2500;0.0031;0.1219
1.2540;1.2500;0.0040;0.1210
1.2549;1.2500;0.0049;0.1201
1.2558;1.2500;0.0058;0.1192
1.2567;1.2500;0.0067;0.1183
1.2576;1.2500;0.0076;0.1174
1.2585;1.2500;0.0085;0.1165
1.2594;1.2500;0.0094;0.1156
1.2603;1.2500;0.0103;0.1147
1.2612;1.2500;0.0112;0.1138
1.2621;1.2500;0.0121;0.1129
1.2630;1.2500;0.0130;0.1120
1.2639;1.2500;0.0139;0.1111
1.2648;1.2500;0.0148;0.1102
1.2657;1.2500;0.0157;0.1093
1.2666;1.2500;0.0166;0.1084
1.2675;1.2500;0.0175;0.1075
1.2684;1.2500;0.0184;0.1066
1.2693;1.2500;0.0193;0.1057
1.2702;1.2500;0.0202;0.1048
1.2711;1.2500;0.0211;0.1039
1.2720;1.2500;0.0220;0.1030
1.2729;1.2500;0.0229;0.1021
1.2738;1.2500;0.0238;0.1012
1.2747;1.2500;0.0247;0.1003
1.2756;1.2500;0.0256;0.0994
1.2765;1.2500;0.0265;0.0985
1.2774;1.2500;0.0274;0.0976
1.2783;1.2500;0.0283;0.0967
1.2792;1.2500;0.0292;0.0958
1.2801;1.2500;0.0301;0.0949
1.2810;1.2500;0.0310;0.0940
1.2819;1.2500;0.0319;0.0931
1.2828;1.2500;0.0328;0.0922
1.2837;1.2500;0.0337;0.0913
1.2846;1.2500;0.0346;0.0904
1.2855;1.2500;0.0355;0.0895
1.2864;1.2500;0.0364;0.0886
1.2873;1.2500;0.0373;0.0877
1.2882;1.2500;0.0382;0.0868
1.2891;1.2500;0.0391;0.0859
1.2900;1.2500;0.0400;0.0850
1.2909;1.2500;0.0409;0.0841
1.2918;1.2500;0.0418;0.0832
1.2927;1.2500;0.0427;0.0823
1.2936;1.2500;0.0436;0.0814
1.2945;1.2500;0.0445;0.0805
1.2954;1.2500;0.0454;0.0796
1.2963;1.2500;0.0463;0.0787
1.2972;1.2500;0.0472;0.0778
1.2981;1.2500;0.0481;0.0769
1.2990;1.2500;0.0490;0.0760
1.2999;1.2500;0.0499;0.0751
1.3008;1.2500;0.0508;0.0742
1.3017;1.2500;0.0517;0.0733
1.3026;1.2500;0.0526;0.0724
1.3035;1.2500;0.0535;0.0715
1.3044;1.2500;0.0544;0.0706
1.3053;1.2500;0.0553;0.0697
1.3062;1.2500;0.0562;0.0688
1.3071;1.2500;0.0571;0.0679
1.3080;1.2500;0.0580;0.0670
1.3089;1.2500;0.0589;0.0661
1.3098;1.2500;0.0598;0.0652
1.3107;1.2500;0.0607;0.0643
1.3116;1.2500;0.0616;0.0634
1.3125;1.2500;0.0625;0.0625
1.3134;1.3750;0.0616;0.0634
1.3143;1.3750;0.0607;0.0643
1.3152;1.3750;0.0598;0.0652
1.3161;1.3750;0.0589;0.0661
1.3170;1.3750;0.0580;0.0670
1.3179;1.3750;0.0571;0.0679
1.3188;1.3750;0.0562;0.0688
1.3197;1.3750;0.0553;0.0697
1.3206;1.3750;0.0544;0.0706
1.3215;1.3750;0.0535;0.0715
1.3224;1.3750;0.0526;0.0724
1.3233;1.3750;0.0517;0.0733
1.3242;1.3750;0.0508;0.0742
1.3251;1.3750;0.0499;0.0751
1.3260;1.3750;0.0490;0.0760
1.3269;1.3750;0.0481;0.0769
1.3278;1.3750;0.0472;0.0778
1.3287;1.3750;0.0463;0.0787
1.3296;1.3750;0.0454;0.0796
1.3305;1.3750;0.0445;0.0805
1.3314;1.3750;0.0436;0.0814
1.3323;1.3750;0.0427;0.0823
1.3332;1.3750;0.0418;0.0832
1.3341;1.3750;0.0409;0.0841
1.3350;1.3750;0.0400;0.0850
1.3359;1.3750;0.0391;0.0859
1.3368;1.3750;0.0382;0.0868
1.3377;1.3750;0.0373;0.0877
1.3386;1.3750;0.0364;0.0886
1.3395;1.3750;0.0355;0.0895
1.3404;1.3750;0.0346;0.0904
1.3413;1.3750;0.0337;0.0913
1.3422;1.3750;0.0328;0.0922
1.3431;1.3750;0.0319;0.0931
1.3440;1.3750;0.0310;0.0940
1.3449;1.3750;0.0301;0.0949
1.3458;1.3750;0.0292;0.0958
1.3467;1.3750;0.0283;0.0967
1.3476;1.3750;0.0274;0.0976
1.3485;1.3750;0.0265;0.0985
1.3494;1.3750;0.0256;0.0994
1.3503;1.3750;0.0247;0.1003
1.3512;1.3750;0.0238;0.1012
1.3521;1.3750;0.0229;0.1021
1.3530;1.3750;0.0220;0.1030
1.3539;1.3750;0.0211;0.1039
1.3548;1.3750;0.0202;0.1048
1.3557;1.3750;0.0193;0.1057
1.3566;1.3750;0.0184;0.1066
1.3575;1.3750;0.0175;0.1075
1.3584;1.3750;0.0166;0.1084
1.3593;1.3750;0.0157;0.1093
1.3602;1.3750;0.0148;0.1102
1.3611;1.3750;0.0139;0.1111
1.3620;1.3750;0.0130;0.1120
1.3629;1.3750;0.0121;0.1129
1.3638;1.3750;0.0112;0.1138
1.3647;1.3750;0.0103;0.1147
1.3656;1.3750;0.0094;0.1156
1.3665;1.3750;0.0085;0.1165
1.3674;1.3750;0.0076;0.1174
1.3683;1.3750;0.0067;0.1183
1.3692;1.3750;0.0058;0.1192
1.3701;1.3750;0.0049;0.1201
1.3710;1.3750;0.0040;0.1210
1.3719;1.3750;0.0031;0.1219
1.3728;1.3750;0.0022;0.1228
1.3737;1.3750;0.0013;0.1237
1.3746;1.3750;0.0004;0.1246
1.3755;1.3750;0.0005;0.1255
1.3764;1.3750;0.0014;0.1264
1.3773;1.3750;0.0023;0.1273
1.3782;1.3750;0.0032;0.1282
1.3791;1.3750;0.0041;0.1291
1.3800;1.3750;0.0050;0.1300
1.3809;1.3750;0.0059;0.1309
1.3818;1.3750;0.0068;0.1318
1.3827;1.3750;0.0077;0.1327
1.3836;1.3750;0.0086;0.1336
1.3845;1.3750;0.0095;0.1345
1.3854;1.3750;0.0104;0.1354
1.3863;1.3750;0.0113;0.1363
1.3872;1.3750;0.0122;0.1372
1.3881;1.3750;0.0131;0.1381
1.3890;1.3750;0.0140;0.1390
1.3899;1.3750;0.0149;0.1399
1.3908;1.3750;0.0158;0.1408
1.3917;1.3750;0.0167;0.1417
1.3926;1.3750;0.0176;0.1426
1.3935;1.3750;0.0185;0.1435
1.3944;1.3750;0.0194;0.1444
1.3953;1.3750;0.0203;0.1453
1.3962;1.3750;0.0212;0.1462
1.3971;1.3750;0.0221;0.1471
1.3980;1.3750;0.0230;0.1480
1.3989;1.3750;0.0239;0.1489
1.3998;1.3750;0.0248;0.1498
1.4007;1.3750;0.0257;0.1507
1.4016;1.3750;0.0266;0.1516
1.4025;1.3750;0.0275;0.1525
1.4034;1.3750;0.0284;0.1534
1.4043;1.3750;0.0293;0.1543
1.4052;1.3750;0.0302;0.1552
1.4061;1.3750;0.0311;0.1561
1.4070;1.3750;0.0320;0.1570
1.4079;1.3750;0.0329;0.1579
1.4088;1.3750;0.0338;0.1588
1.4097;1.3750;0.0347;0.1597
1.4106;1.3750;0.0356;0.1606
1.4115;1.3750;0.0365;0.1615
1.4124;1.3750;0.0374;0.1624
1.4133;1.3750;0.0383;0.1633
1.4142;1.3750;0.0392;0.1642
1.4151;1.3750;0.0401;0.1651
1.4160;1.3750;0.0410;0.1660
1.4169;1.3750;0.0419;0.1669
1.4178;1.3750;0.0428;0.1678
1.4187;1.3750;0.0437;0.1687
1.4196;1.3750;0.0446;0.1696
1.4205;1.3750;0.0455;0.1705
1.4214;1.3750;0.0464;0.1714
1.4223;1.3750;0.0473;0.1723
1.4232;1.3750;0.0482;0.1732
1.4241;1.3750;0.0491;0.1741
1.4250;1.3750;0.0500;0.1750
1.4259;1.3750;0.0509;0.1759
1.4268;1.3750;0.0518;0.1768
1.4277;1.3750;0.0527;0.1777
1.4286;1.3750;0.0536;0.1786
1.4295;1.3750;0.0545;0.1795
1.4304;1.3750;0.0554;0.1804
1.4313;1.3750;0.0563;0.1813
1.4322;1.3750;0.0572;0.1822
1.4331;1.3750;0.0581;0.1831
1.4340;1.3750;0.0590;0.1840
1.4349;1.3750;0.0599;0.1849
1.4358;1.3750;0.0608;0.1858
1.4367;1.3750;0.0617;0.1867
1.4376;1.5000;0.0624;0.1874
1.4385;1.5000;0.0615;0.1865
1.4394;1.5000;0.0606;0.1856
1.4403;1.5000;0.0597;0.1847
1.4412;1.5000;0.0588;0.1838
1.4421;1.5000;0.0579;0.1829
1.4430;1.5000;0.0570;0.1820
1.4439;1.5000;0.0561;0.1811
1.4448;1.5000;0.0552;0.1802
1.4457;1.5000;0.0543;0.1793
1.4466;1.5000;0.0534;0.1784
1.4475;1.5000;0.0525;0.1775
1.4484;1.5000;0.0516;0.1766
1.4493;1.5000;0.0507;0.1757
1.4502;1.5000;0.0498;0.1748
1.4511;1.5000;0.0489;0.1739
1.4520;1.5000;0.0480;0.1730
1.4529;1.5000;0.0471;0.1721
1.4538;1.5000;0.0462;0.1712
1.4547;1.5000;0.0453;0.1703
1.4556;1.5000;0.0444;0.1694
1.4565;1.5000;0.0435;0.1685
1.4574;1.5000;0.0426;0.1676
1.4583;1.5000;0.0417;0.1667
1.4592;1.5000;0.0408;0.1658
1.4601;1.5000;0.0399;0.1649
1.4610;1.5000;0.0390;0.1640
1.4619;1.5000;0.0381;0.1631
1.4628;1.5000;0.0372;0.1622
1.4637;1.5000;0.0363;0.1613
1.4646;1.5000;0.0354;0.1604
1.4655;1.5000;0.0345;0.1595
1.4664;1.5000;0.0336;0.1586
1.4673;1.5000;0.0327;0.1577
1.4682;1.5000;0.0318;0.1568
1.4691;1.5000;0.0309;0.1559
1.4700;1.5000;0.0300;0.1550
1.4709;1.5000;0.0291;0.1541
1.4718;1.5000;0.0282;0.1532
1.4727;1.5000;0.0273;0.1523
1.4736;1.5000;0.0264;0.1514
1.4745;1.5000;0.0255;0.1505
1.4754;1.5000;0.0246;0.1496
1.4763;1.5000;0.0237;0.1487
1.4772;1.5000;0.0228;0.1478
1.4781;1.5000;0.0219;0.1469
1.4790;1.5000;0.0210;0.1460
1.4799;1.5000;0.0201;0.1451
1.4808;1.5000;0.0192;0.1442
1.4817;1.5000;0.0183;0.1433
1.4826;1.5000;0.0174;0.1424
1.4835;1.5000;0.0165;0.1415
1.4844;1.5000;0.0156;0.1406
1.4853;1.5000;0.0147;0.1397
1.4862;1.5000;0.0138;0.1388
1.4871;1.5000;0.0129;0.1379
1.4880;1.5000;0.0120;0.1370
1.4889;1.5000;0.0111;0.1361
1.4898;1.5000;0.0102;0.1352
1.4907;1.5000;0.0093;0.1343
1.4916;1.5000;0.0084;0.1334
1.4925;1.5000;0.0075;0.1325
1.4934;1.5000;0.0066;0.1316
1.4943;1.5000;0.0057;0.1307
1.4952;1.5000;0.0048;0.1298
1.4961;1.5000;0.0039;0.1289
1.4970;1.5000;0.0030;0.1280
1.4979;1.5000;0.0021;0.1271
1.4988;1.5000;0.0012;0.1262
1.4997;1.5000;0.0003;0.1253
1.5006;1.5000;0.0006;0.1244
1.5015;1.5000;0.0015;0.1235
1.5024;1.5000;0.0024;0.1226
1.5033;1.5000;0.0033;0.1217
1.5042;1.5000;0.0042;0.1208
1.5051;1.5000;0.0051;0.1199
1.5060;1.5000;0.0060;0.1190
1.5069;1.5000;0.0069;0.1181
1.5078;1.5000;0.0078;0.1172
1.5087;1.5000;0.0087;0.1163
1.5096;1.5000;0.0096;0.1154
1.5105;1.5000;0.0105;0.1145
1.5114;1.5000;0.0114;0.1136
1.5123;1.5000;0.0123;0.1127
1.5132;1.5000;0.0132;0.1118
1.5141;1.5000;0.0141;0.1109
1.5150;1.5000;0.0150;0.1100
1.5159;1.5000;0.0159;0.1091
1.5168;1.5000;0.0168;0.1082
1.5177;1.5000;0.0177;0.1073
1.5186;1.5000;0.0186;0.1064
1.5195;1.5000;0.0195;0.1055
1.5204;1.5000;0.0204;0.1046
1.5213;1.5000;0.0213;0.1037
1.5222;1.5000;0.0222;0.1028
1.5231;1.5000;0.0231;0.1019
1.5240;1.5000;0.0240;0.1010
1.5249;1.5000;0.0249;0.1001
1.5258;1.5000;0.0258;0.0992
1.5267;1.5000;0.0267;0.0983
1.5276;1.5000;0.0276;0.0974
1.5285;1.5000;0.0285;0.0965
1.5294;1.5000;0.0294;0.0956
1.5303;1.5000;0.0303;0.0947
1.5312;1.5000;0.0312;0.0938
1.5321;1.5000;0.0321;0.0929
1.5330;1.5000;0.0330;0.0920
1.5339;1.5000;0.0339;0.0911
1.5348;1.5000;0.0348;0.0902
1.5357;1.5000;0.0357;0.0893
1.5366;1.5000;0.0366;0.0884
1.5375;1.5000;0.0375;0.0875
1.5384;1.5000;0.0384;0.0866
1.5393;1.5000;0.0393;0.0857
1.5402;1.5000;0.0402;0.0848
1.5411;1.5000;0.0411;0.0839
1.5420;1.5000;0.0420;0.0830
1.5429;1.5000;0.0429;0.0821
1.5438;1.5000;0.0438;0.0812
1.5447;1.5000;0.0447;0.0803
1.5456;1.5000;0.0456;0.0794
1.5465;1.5000;0.0465;0.0785
1.5474;1.5000;0.0474;0.0776
1.5483;1.5000;0.0483;0.0767
1.5492;1.5000;0.0492;0.0758
1.5501;1.5000;0.0501;0.0749
1.5510;1.5000;0.0510;0.0740
1.5519;1.5000;0.0519;0.0731
1.5528;1.5000;0.0528;0.0722
1.5537;1.5000;0.0537;0.0713
1.5546;1.5000;0.0546;0.0704
1.5555;1.5000;0.0555;0.0695
1.5564;1.5000;0.0564;0.0686
1.5573;1.5000;0.0573;0.0677
1.5582;1.5000;0.0582;0.0668
1.5591;1.5000;0.0591;0.0659
1.5600;1.5000;0.0600;0.0650
1.5609;1.5000;0.0609;0.0641
1.5618;1.5000;0.0618;0.0632
1.5627;1.6250;0.0623;0.0627
1.5636;1.6250;0.0614;0.0636
1.5645;1.6250;0.0605;0.0645
1.5654;1.6250;0.0596;0.0654
1.5663;1.6250;0.0587;0.0663
1.5672;1.6250;0.0578;0.0672
1.5681;1.6250;0.0569;0.0681
1.5690;1.6250;0.0560;0.0690
1.5699;1.6250;0.0551;0.0699
1.5708;1.6250;0.0542;0.0708
1.5717;1.6250;0.0533;0.0717
1.5726;1.6250;0.0524;0.0726
1.5735;1.6250;0.0515;0.0735
1.5744;1.6250;0.0506;0.0744
1.5753;1.6250;0.0497;0.0753
1.5762;1.6250;0.0488;0.0762
1.5771;1.6250;0.0479;0.0771
1.5780;1.6250;0.0470;0.0780
1.5789;1.6250;0.0461;0.0789
1.5798;1.6250;0.0452;0.0798
1.5807;1.6250;0.0443;0.0807
1.5816;1.6250;0.0434;0.0816
1.5825;1.6250;0.0425;0.0825
1.5834;1.6250;0.0416;0.0834
1.5843;1.6250;0.0407;0.0843
1.5852;1.6250;0.0398;0.0852
1.5861;1.6250;0.0389;0.0861
1.5870;1.6250;0.0380;0.0870
1.5879;1.6250;0.0371;0.0879
1.5888;1.6250;0.0362;0.0888
1.5897;1.6250;0.0353;0.0897
1.5906;1.6250;0.0344;0.0906
1.5915;1.6250;0.0335;0.0915
1.5924;1.6250;0.0326;0.0924
1.5933;1.6250;0.0317;0.0933
1.5942;1.6250;0.0308;0.0942
1.5951;1.6250;0.0299;0.0951
1.5960;1.6250;0.0290;0.0960
1.5969;1.6250;0.0281;0.0969
1.5978;1.6250;0.0272;0.0978
1.5987;1.6250;0.0263;0.0987
1.5996;1.6250;0.0254;0.0996
1.6005;1.6250;0.0245;0.1005
1.6014;1.6250;0.0236;0.1014
1.6023;1.6250;0.0227;0.1023
1.6032;1.6250;0.0218;0.1032
1.6041;1.6250;0.0209;0.1041
1.6050;1.6250;0.0200;0.1050
1.6059;1.6250;0.0191;0.1059
1.6068;1.6250;0.0182;0.1068
1.6077;1.6250;0.0173;0.1077
1.6086;1.6250;0.0164;0.1086
1.6095;1.6250;0.0155;0.1095
1.6104;1.6250;0.0146;0.1104
1.6113;1.6250;0.0137;0.1113
1.6122;1.6250;0.0128;0.1122
1.6131;1.6250;0.0119;0.1131
1.6140;1.6250;0.0110;0.1140
1.6149;1.6250;0.0101;0.1149
1.6158;1.6250;0.0092;0.1158
1.6167;1.6250;0.0083;0.1167
1.6176;1.6250;0.0074;0.1176
1.6185;1.6250;0.0065;0.1185
1.6194;1.6250;0.0056;0.1194
1.6203;1.6250;0.0047;0.1203
1.6212;1.6250;0.0038;0.1212
1.6221;1.6250;0.0029;0.1221
1.6230;1.6250;0.0020;0.1230
1.6239;1.6250;0.0011;0.1239
1.6248;1.6250;0.0002;0.1248
1.6257;1.6250;0.0007;0.1257
1.6266;1.6250;0.0016;0.1266
1.6275;1.6250;0.0025;0.1275
1.6284;1.6250;0.0034;0.1284
1.6293;1.6250;0.0043;0.1293
1.6302;1.6250;0.0052;0.1302
1.6311;1.6250;0.0061;0.1311
1.6320;1.6250;0.0070;0.1320
1.6329;1.6250;0.0079;0.1329
1.6338;1.6250;0.0088;0.1338
1.6347;1.6250;0.0097;0.1347
1.6356;1.6250;0.0106;0.1356
1.6365;1.6250;0.0115;0.1365
1.6374;1.6250;0.0124;0.1374
1.6383;1.6250;0.0133;0.1383
1.6392;1.6250;0.0142;0.1392
1.6401;1.6250;0.0151;0.1401
1.6410;1.6250;0.0160;0.1410
1.6419;1.6250;0.0169;0.1419
1.6428;1.6250;0.0178;0.1428
1.6437;1.6250;0.0187;0.1437
1.6446;1.6250;0.0196;0.1446
1.6455;1.6250;0.0205;0.1455
1.6464;1.6250;0.0214;0.1464
1.6473;1.6250;0.0223;0.1473
1.6482;1.6250;0.0232;0.1482
1.6491;1.6250;0.0241;0.1491
1.6500;1.6250;0.0250;0.1500
1.6509;1.6250;0.0259;0.1509
1.6518;1.6250;0.0268;0.1518
1.6527;1.6250;0.0277;0.1527
1.6536;1.6250;0.0286;0.1536
1.6545;1.6250;0.0295;0.1545
1.6554;1.6250;0.0304;0.1554
1.6563;1.6250;0.0313;0.1563
1.6572;1.6250;0.0322;0.1572
1.6581;1.6250;0.0331;0.1581
1.6590;1.6250;0.0340;0.1590
1.6599;1.6250;0.0349;0.1599
1.6608;1.6250;0.0358;0.1608
1.6617;1.6250;0.0367;0.1617
1.6626;1.6250;0.0376;0.1626
1.6635;1.6250;0.0385;0.1635
1.6644;1.6250;0.0394;0.1644
1.6653;1.6250;0.0403;0.1653
1.6662;1.6250;0.0412;0.1662
1.6671;1.6250;0.0421;0.1671
1.6680;1.6250;0.0430;0.1680
1.6689;1.6250;0.0439;0.1689
1.6698;1.6250;0.0448;0.1698
1.6707;1.6250;0.0457;0.1707
1.6716;1.6250;0.0466;0.1716
1.6725;1.6250;0.0475;0.1725
1.6734;1.6250;0.0484;0.1734
1.6743;1.6250;0.0493;0.1743
1.6752;1.6250;0.0502;0.1752
1.6761;1.6250;0.0511;0.1761
1.6770;1.6250;0.0520;0.1770
1.6779;1.6250;0.0529;0.1779
1.6788;1.6250;0.0538;0.1788
1.6797;1.6250;0.0547;0.1797
1.6806;1.6250;0.0556;0.1806
1.6815;1.6250;0.0565;0.1815
1.6824;1.6250;0.0574;0.1824
1.6833;1.6250;0.0583;0.1833
1.6842;1.6250;0.0592;0.1842
1.6851;1.6250;0.0601;0.1851
1.6860;1.6250;0.0610;0.1860
1.6869;1.6250;0.0619;0.1869
1.6878;1.7500;0.0622;0.1872
1.6887;1.7500;0.0613;0.1863
1.6896;1.7500;0.0604;0.1854
1.6905;1.7500;0.0595;0.1845
1.6914;1.7500;0.0586;0.1836
1.6923;1.7500;0.0577;0.1827
1.6932;1.7500;0.0568;0.1818
1.6941;1.7500;0.0559;0.1809
1.6950;1.7500;0.0550;0.1800
1.6959;1.7500;0.0541;0.1791
1.6968;1.7500;0.0532;0.1782
1.6977;1.7500;0.0523;0.1773
1.6986;1.7500;0.0514;0.1764
1.6995;1.7500;0.0505;0.1755
1.7004;1.7500;0.0496;0.1746
1.7013;1.7500;0.0487;0.1737
1.7022;1.7500;0.0478;0.1728
1.7031;1.7500;0.0469;0.1719
1.7040;1.7500;0.0460;0.1710
1.7049;1.7500;0.0451;0.1701
1.7058;1.7500;0.0442;0.1692
1.7067;1.7500;0.0433;0.1683
1.7076;1.7500;0.0424;0.1674
1.7085;1.7500;0.0415;0.1665
1.7094;1.7500;0.0406;0.1656
1.7103;1.7500;0.0397;0.1647
1.7112;1.7500;0.0388;0.1638
1.7121;1.7500;0.0379;0.1629
1.7130;1.7500;0.0370;0.1620
1.7139;1.7500;0.0361;0.1611
1.7148;1.7500;0.0352;0.1602
1.7157;1.7500;0.0343;0.1593
1.7166;1.7500;0.0334;0.1584
1.7175;1.7500;0.0325;0.1575
1.7184;1.7500;0.0316;0.1566
1.7193;1.7500;0.0307;0.1557
1.7202;1.7500;0.0298;0.1548
1.7211;1.7500;0.0289;0.1539
1.7220;1.7500;0.0280;0.1530
1.7229;1.7500;0.0271;0.1521
1.7238;1.7500;0.0262;0.1512
1.7247;1.7500;0.0253;0.1503
1.7256;1.7500;0.0244;0.1494
1.7265;1.7500;0.0235;0.1485
1.7274;1.7500;0.0226;0.1476
1.7283;1.7500;0.0217;0.1467
1.7292;1.7500;0.0208;0.1458
1.7301;1.7500;0.0199;0.1449
1.7310;1.7500;0.0190;0.1440
1.7319;1.7500;0.0181;0.1431
1.7328;1.7500;0.0172;0.1422
1.7337;1.7500;0.0163;0.1413
1.7346;1.7500;0.0154;0.1404
1.7355;1.7500;0.0145;0.1395
1.7364;1.7500;0.0136;0.1386
1.7373;1.7500;0.0127;0.1377
1.7382;1.7500;0.0118;0.1368
1.7391;1.7500;0.0109;0.1359
1.7400;1.7500;0.0100;0.1350
1.7409;1.7500;0.0091;0.1341
1.7418;1.7500;0.0082;0.1332
1.7427;1.7500;0.0073;0.1323
1.7436;1.7500;0.0064;0.1314
1.7445;1.7500;0.0055;0.1305
1.7454;1.7500;0.0046;0.1296
1.7463;1.7500;0.0037;0.1287
1.7472;1.7500;0.0028;0.1278
1.7481;1.7500;0.0019;0.1269
1.7490;1.7500;0.0010;0.1260
1.7499;1.7500;0.0001;0.1251
1.7509;1.7500;0.0009;0.1241
1.7518;1.7500;0.0018;0.1232
1.7527;1.7500;0.0027;0.1223
1.7536;1.7500;0.0036;0.1214
1.7545;1.7500;0.0045;0.1205
1.7554;1.7500;0.0054;0.1196
1.7563;1.7500;0.0063;0.1187
1.7572;1.7500;0.0072;0.1178
1.7581;1.7500;0.0081;0.1169
1.7590;1.7500;0.0090;0.1160
1.7599;1.7500;0.0099;0.1151
1.7608;1.7500;0.0108;0.1142
1.7617;1.7500;0.0117;0.1133
1.7626;1.7500;0.0126;0.1124
1.7635;1.7500;0.0135;0.1115
1.7644;1.7500;0.0144;0.1106
1.7653;1.7500;0.0153;0.1097
1.7662;1.7500;0.0162;0.1088
1.7671;1.7500;0.0171;0.1079
1.7680;1.7500;0.0180;0.1070
1.7689;1.7500;0.0189;0.1061
1.7698;1.7500;0.0198;0.1052
1.7707;1.7500;0.0207;0.1043
1.7716;1.7500;0.0216;0.1034
1.7725;1.7500;0.0225;0.1025
1.7734;1.7500;0.0234;0.1016
1.7743;1.7500;0.0243;0.1007
1.7752;1.7500;0.0252;0.0998
1.7761;1.7500;0.0261;0.0989
1.7770;1.7500;0.0270;0.0980
1.7779;1.7500;0.0279;0.0971
1.7788;1.7500;0.0288;0.0962
1.7797;1.7500;0.0297;0.0953
1.7806;1.7500;0.0306;0.0944
1.7815;1.7500;0.0315;0.0935
1.7824;1.7500;0.0324;0.0926
1.7833;1.7500;0.0333;0.0917
1.7842;1.7500;0.0342;0.0908
1.7851;1.7500;0.0351;0.0899
1.7860;1.7500;0.0360;0.0890
1.7869;1.7500;0.0369;0.0881
1.7878;1.7500;0.0378;0.0872
1.7887;1.7500;0.0387;0.0863
1.7896;1.7500;0.0396;0.0854
1.7905;1.7500;0.0405;0.0845
1.7914;1.7500;0.0414;0.0836
1.7923;1.7500;0.0423;0.0827
1.7932;1.7500;0.0432;0.0818
1.7941;1.7500;0.0441;0.0809
1.7950;1.7500;0.0450;0.0800
1.7959;1.7500;0.0459;0.0791
1.7968;1.7500;0.0468;0.0782
1.7977;1.7500;0.0477;0.0773
1.7986;1.7500;0.0486;0.0764
1.7995;1.7500;0.0495;0.0755
1.8004;1.7500;0.0504;0.0746
1.8013;1.7500;0.0513;0.0737
1.8022;1.7500;0.0522;0.0728
1.8031;1.7500;0.0531;0.0719
1.8040;1.7500;0.0540;0.0710
1.8049;1.7500;0.0549;0.0701
1.8058;1.7500;0.0558;0.0692
1.8067;1.7500;0.0567;0.0683
1.8076;1.7500;0.0576;0.0674
1.8085;1.7500;0.0585;0.0665
1.8094;1.7500;0.0594;0.0656
1.8103;1.7500;0.0603;0.0647
1.8112;1.7500;0.0612;0.0638
1.8121;1.7500;0.0621;0.0629
1.8130;1.8750;0.0620;0.0630
1.8139;1.8750;0.0611;0.0639
1.8148;1.8750;0.0602;0.0648
1.8157;1.8750;0.0593;0.0657
1.8166;1.8750;0.0584;0.0666
1.8175;1.8750;0.0575;0.0675
1.8184;1.8750;0.0566;0.0684
1.8193;1.8750;0.0557;0.0693
1.8202;1.8750;0.0548;0.0702
1.8211;1.8750;0.0539;0.0711
1.8220;1.8750;0.0530;0.0720
1.8229;1.8750;0.0521;0.0729
1.8238;1.8750;0.0512;0.0738
1.8247;1.8750;0.0503;0.0747
1.8256;1.8750;0.0494;0.0756
1.8265;1.8750;0.0485;0.0765
1.8274;1.8750;0.0476;0.0774
1.8283;1.8750;0.0467;0.0783
1.8292;1.8750;0.0458;0.0792
1.8301;1.8750;0.0449;0.0801
1.8310;1.8750;0.0440;0.0810
1.8319;1.8750;0.0431;0.0819
1.8328;1.8750;0.0422;0.0828
1.8337;1.8750;0.0413;0.0837
1.8346;1.8750;0.0404;0.0846
1.8355;1.8750;0.0395;0.0855
1.8364;1.8750;0.0386;0.0864
1.8373;1.8750;0.0377;0.0873
1.8382;1.8750;0.0368;0.0882
1.8391;1.8750;0.0359;0.0891
1.8400;1.8750;0.0350;0.0900
1.8409;1.8750;0.0341;0.0909
1.8418;1.8750;0.0332;0.0918
1.8427;1.8750;0.0323;0.0927
1.8436;1.8750;0.0314;0.0936
1.8445;1.8750;0.0305;0.0945
1.8454;1.8750;0.0296;0.0954
1.8463;1.8750;0.0287;0.0963
1.8472;1.8750;0.0278;0.0972
1.8481;1.8750;0.0269;0.0981
1.8490;1.8750;0.0260;0.0990
1.8499;1.8750;0.0251;0.0999
1.8508;1.8750;0.0242;0.1008
1.8517;1.8750;0.0233;0.1017
1.8526;1.8750;0.0224;0.1026
1.8535;1.8750;0.0215;0.1035
1.8544;1.8750;0.0206;0.1044
1.8553;1.8750;0.0197;0.1053
1.8562;1.8750;0.0188;0.1062
1.8571;1.8750;0.0179;0.1071
1.8580;1.8750;0.0170;0.1080
1.8589;1.8750;0.0161;0.1089
1.8598;1.8750;0.0152;0.1098
1.8607;1.8750;0.0143;0.1107
1.8616;1.8750;0.0134;0.1116
1.8625;1.8750;0.0125;0.1125
1.8634;1.8750;0.0116;0.1134
1.8643;1.8750;0.0107;0.1143
1.8652;1.8750;0.0098;0.1152
1.8661;1.8750;0.0089;0.1161
1.8670;1.8750;0.0080;0.1170
1.8679;1.8750;0.0071;0.1179
1.8688;1.8750;0.0062;0.1188
1.8697;1.8750;0.0053;0.1197
1.8706;1.8750;0.0044;0.1206
1.8715;1.8750;0.0035;0.1215
1.8724;1.8750;0.0026;0.1224
1.8733;1.8750;0.0017;0.1233
1.8742;1.8750;0.0008;0.1242
1.8751;1.8750;0.0001;0.1251
1.8760;1.8750;0.0010;0.1260
1.8769;1.8750;0.0019;0.1269
1.8778;1.8750;0.0028;0.1278
1.8787;1.8750;0.0037;0.1287
1.8796;1.8750;0.0046;0.1296
1.8805;1.8750;0.0055;0.1305
1.8814;1.8750;0.0064;0.1314
1.8823;1.8750;0.0073;0.1323
1.8832;1.8750;0.0082;0.1332
1.8841;1.8750;0.0091;0.1341
1.8850;1.8750;0.0100;0.1350
1.8859;1.8750;0.0109;0.1359
1.8868;1.8750;0.0118;0.1368
1.8877;1.8750;0.0127;0.1377
1.8886;1.8750;0.0136;0.1386
1.8895;1.8750;0.0145;0.1395
1.8904;1.8750;0.0154;0.1404
1.8913;1.8750;0.0163;0.1413
1.8922;1.8750;0.0172;0.1422
1.8931;1.8750;0.0181;0.1431
1.8940;1.8750;0.0190;0.1440
1.8949;1.8750;0.0199;0.1449
1.8958;1.8750;0.0208;0.1458
1.8967;1.8750;0.0217;0.1467
1.8976;1.8750;0.0226;0.1476
1.8985;1.8750;0.0235;0.1485
1.8994;1.8750;0.0244;0.1494
1.9003;1.8750;0.0253;0.1503
1.9012;1.8750;0.0262;0.1512
1.9021;1.8750;0.0271;0.1521
1.9030;1.8750;0.0280;0.1530
1.9039;1.8750;0.0289;0.1539
1.9048;1.8750;0.0298;0.1548
1.9057;1.8750;0.0307;0.1557
1.9066;1.8750;0.0316;0.1566
1.9075;1.8750;0.0325;0.1575
1.9084;1.8750;0.0334;0.1584
1.9093;1.8750;0.0343;0.1593
1.9102;1.8750;0.0352;0.1602
1.9111;1.8750;0.0361;0.1611
1.9120;1.8750;0.0370;0.1620
1.9129;1.8750;0.0379;0.1629
1.9138;1.8750;0.0388;0.1638
1.9147;1.8750;0.0397;0.1647
1.9156;1.8750;0.0406;0.1656
1.9165;1.8750;0.0415;0.1665
1.9174;1.8750;0.0424;0.1674
1.9183;1.8750;0.0433;0.1683
1.9192;1.8750;0.0442;0.1692
1.9201;1.8750;0.0451;0.1701
1.9210;1.8750;0.0460;0.1710
1.9219;1.8750;0.0469;0.1719
1.9228;1.8750;0.0478;0.1728
1.9237;1.8750;0.0487;0.1737
1.9246;1.8750;0.0496;0.1746
1.9255;1.8750;0.0505;0.1755
1.9264;1.8750;0.0514;0.1764
1.9273;1.8750;0.0523;0.1773
1.9282;1.8750;0.0532;0.1782
1.9291;1.8750;0.0541;0.1791
1.9300;1.8750;0.0550;0.1800
1.9309;1.8750;0.0559;0.1809
1.9318;1.8750;0.0568;0.1818
1.9327;1.8750;0.0577;0.1827
1.9336;1.8750;0.0586;0.1836
1.9345;1.8750;0.0595;0.1845
1.9354;1.8750;0.0604;0.1854
1.9363;1.8750;0.0613;0.1863
1.9372;1.8750;0.0622;0.1872
1.9381;2.0000;0.0619;0.3119
1.9390;2.0000;0.0610;0.3110
1.9399;2.0000;0.0601;0.3101
1.9408;2.0000;0.0592;0.3092
1.9417;2.0000;0.0583;0.3083
1.9426;2.0000;0.0574;0.3074
1.9435;2.0000;0.0565;0.3065
1.9444;2.0000;0.0556;0.3056
1.9453;2.0000;0.0547;0.3047
1.9462;2.0000;0.0538;0.3038
1.9471;2.0000;0.0529;0.3029
1.9480;2.0000;0.0520;0.3020
1.9489;2.0000;0.0511;0.3011
1.9498;2.0000;0.0502;0.3002
1.9507;2.0000;0.0493;0.2993
1.9516;2.0000;0.0484;0.2984
1.9525;2.0000;0.0475;0.2975
1.9534;2.0000;0.0466;0.2966
1.9543;2.0000;0.0457;0.2957
1.9552;2.0000;0.0448;0.2948
1.9561;2.0000;0.0439;0.2939
1.9570;2.0000;0.0430;0.2930
1.9579;2.0000;0.0421;0.2921
1.9588;2.0000;0.0412;0.2912
1.9597;2.0000;0.0403;0.2903
1.9606;2.0000;0.0394;0.2894
1.9615;2.0000;0.0385;0.2885
1.9624;2.0000;0.0376;0.2876
1.9633;2.0000;0.0367;0.2867
1.9642;2.0000;0.0358;0.2858
1.9651;2.0000;0.0349;0.2849
1.9660;2.0000;0.0340;0.2840
1.9669;2.0000;0.0331;0.2831
1.9678;2.0000;0.0322;0.2822
1.9687;2.0000;0.0313;0.2813
1.9696;2.0000;0.0304;0.2804
1.9705;2.0000;0.0295;0.2795
1.9714;2.0000;0.0286;0.2786
1.9723;2.0000;0.0277;0.2777
1.9732;2.0000;0.0268;0.2768
1.9741;2.0000;0.0259;0.2759
1.9750;2.0000;0.0250;0.2750
1.9759;2.0000;0.0241;0.2741
1.9768;2.0000;0.0232;0.2732
1.9777;2.0000;0.0223;0.2723
1.9786;2.0000;0.0214;0.2714
1.9795;2.0000;0.0205;0.2705
1.9804;2.0000;0.0196;0.2696
1.9813;2.0000;0.0187;0.2687
1.9822;2.0000;0.0178;0.2678
1.9831;2.0000;0.0169;0.2669
1.9840;2.0000;0.0160;0.2660
1.9849;2.0000;0.0151;0.2651
1.9858;2.0000;0.0142;0.2642
1.9867;2.0000;0.0133;0.2633
1.9876;2.0000;0.0124;0.2624
1.9885;2.0000;0.0115;0.2615
1.9894;2.0000;0.0106;0.2606
1.9903;2.0000;0.0097;0.2597
1.9912;2.0000;0.0088;0.2588
1.9921;2.0000;0.0079;0.2579
1.9930;2.0000;0.0070;0.2570
1.9939;2.0000;0.0061;0.2561
1.9948;2.0000;0.0052;0.2552
1.9957;2.0000;0.0043;0.2543
1.9966;2.0000;0.0034;0.2534
1.9975;2.0000;0.0025;0.2525
1.9984;2.0000;0.0016;0.2516
1.9993;2.0000;0.0007;0.2507
2.0002;2.0000;0.0002;0.2498
2.0011;2.0000;0.0011;0.2489
2.0020;2.0000;0.0020;0.2480
2.0029;2.0000;0.0029;0.2471
2.0038;2.0000;0.0038;0.2462
2.0047;2.0000;0.0047;0.2453
2.0056;2.0000;0.0056;0.2444
2.0065;2.0000;0.0065;0.2435
2.0074;2.0000;0.0074;0.2426
2.0083;2.0000;0.0083;0.2417
2.0092;2.0000;0.0092;0.2408
2.0101;2.0000;0.0101;0.2399
2.0110;2.0000;0.0110;0.2390
2.0119;2.0000;0.0119;0.2381
2.0128;2.0000;0.0128;0.2372
2.0137;2.0000;0.0137;0.2363
2.0146;2.0000;0.0146;0.2354
2.0155;2.0000;0.0155;0.2345
2.0164;2.0000;0.0164;0.2336
2.0173;2.0000;0.0173;0.2327
2.0182;2.0000;0.0182;0.2318
2.0191;2.0000;0.0191;0.2309
2.0200;2.0000;0.0200;0.2300
2.0209;2.0000;0.0209;0.2291
2.0218;2.0000;0.0218;0.2282
2.0227;2.0000;0.0227;0.2273
2.0236;2.0000;0.0236;0.2264
2.0245;2.0000;0.0245;0.2255
2.0254;2.0000;0.0254;0.2246
2.0263;2.0000;0.0263;0.2237
2.0272;2.0000;0.0272;0.2228
2.0281;2.0000;0.0281;0.2219
2.0290;2.0000;0.0290;0.2210
2.0299;2.0000;0.0299;0.2201
2.0308;2.0000;0.0308;0.2192
2.0317;2.0000;0.0317;0.2183
2.0326;2.0000;0.0326;0.2174
2.0335;2.0000;0.0335;0.2165
2.0344;2.0000;0.0344;0.2156
2.0353;2.0000;0.0353;0.2147
2.0362;2.0000;0.0362;0.2138
2.0371;2.0000;0.0371;0.2129
2.0380;2.0000;0.0380;0.2120
2.0389;2.0000;0.0389;0.2111
2.0398;2.0000;0.0398;0.2102
2.0407;2.0000;0.0407;0.2093
2.0416;2.0000;0.0416;0.2084
2.0425;2.0000;0.0425;0.2075
2.0434;2.0000;0.0434;0.2066
2.0443;2.0000;0.0443;0.2057
2.0452;2.0000;0.0452;0.2048
2.0461;2.0000;0.0461;0.2039
2.0470;2.0000;0.0470;0.2030
2.0479;2.0000;0.0479;0.2021
2.0488;2.0000;0.0488;0.2012
2.0497;2.0000;0.0497;0.2003
2.0506;2.0000;0.0506;0.1994
2.0515;2.0000;0.0515;0.1985
2.0524;2.0000;0.0524;0.1976
2.0533;2.0000;0.0533;0.1967
2.0542;2.0000;0.0542;0.1958
2.0551;2.0000;0.0551;0.1949
2.0560;2.0000;0.0560;0.1940
2.0569;2.0000;0.0569;0.1931
2.0578;2.0000;0.0578;0.1922
2.0587;2.0000;0.0587;0.1913
2.0596;2.0000;0.0596;0.1904
2.0605;2.0000;0.0605;0.1895
2.0614;2.0000;0.0614;0.1886
2.0623;2.0000;0.0623;0.1877
2.0632;2.0000;0.0632;0.1868
2.0641;2.0000;0.0641;0.1859
2.0650;2.0000;0.0650;0.1850
2.0659;2.0000;0.0659;0.1841
2.0668;2.0000;0.0668;0.1832
2.0677;2.0000;0.0677;0.1823
2.0686;2.0000;0.0686;0.1814
2.0695;2.0000;0.0695;0.1805
2.0704;2.0000;0.0704;0.1796
2.0713;2.0000;0.0713;0.1787
2.0722;2.0000;0.0722;0.1778
2.0731;2.0000;0.0731;0.1769
2.0740;2.0000;0.0740;0.1760
2.0749;2.0000;0.0749;0.1751
2.0758;2.0000;0.0758;0.1742
2.0767;2.0000;0.0767;0.1733
2.0776;2.0000;0.0776;0.1724
2.0785;2.0000;0.0785;0.1715
2.0794;2.0000;0.0794;0.1706
2.0803;2.0000;0.0803;0.1697
2.0812;2.0000;0.0812;0.1688
2.0821;2.0000;0.0821;0.1679
2.0830;2.0000;0.0830;0.1670
2.0839;2.0000;0.0839;0.1661
2.0848;2.0000;0.0848;0.1652
2.0857;2.0000;0.0857;0.1643
2.0866;2.0000;0.0866;0.1634
2.0875;2.0000;0.0875;0.1625
2.0884;2.0000;0.0884;0.1616
2.0893;2.0000;0.0893;0.1607
2.0902;2.0000;0.0902;0.1598
2.0911;2.0000;0.0911;0.1589
2.0920;2.0000;0.0920;0.1580
2.0929;2.0000;0.0929;0.1571
2.0938;2.0000;0.0938;0.1562
2.0947;2.0000;0.0947;0.1553
2.0956;2.0000;0.0956;0.1544
2.0965;2.0000;0.0965;0.1535
2.0974;2.0000;0.0974;0.1526
2.0983;2.0000;0.0983;0.1517
2.0992;2.0000;0.0992;0.1508
2.1001;2.0000;0.1001;0.1499
2.1010;2.0000;0.1010;0.1490
2.1019;2.0000;0.1019;0.1481
2.1028;2.0000;0.1028;0.1472
2.1037;2.0000;0.1037;0.1463
2.1046;2.0000;0.1046;0.1454
2.1055;2.0000;0.1055;0.1445
2.1064;2.0000;0.1064;0.1436
2.1073;2.0000;0.1073;0.1427
2.1082;2.0000;0.1082;0.1418
2.1091;2.0000;0.1091;0.1409
2.1100;2.0000;0.1100;0.1400
2.1109;2.0000;0.1109;0.1391
2.1118;2.0000;0.1118;0.1382
2.1127;2.0000;0.1127;0.1373
2.1136;2.0000;0.1136;0.1364
2.1145;2.0000;0.1145;0.1355
2.1154;2.0000;0.1154;0.1346
2.1163;2.0000;0.1163;0.1337
2.1172;2.0000;0.1172;0.1328
2.1181;2.0000;0.1181;0.1319
2.1190;2.0000;0.1190;0.1310
2.1199;2.0000;0.1199;0.1301
2.1208;2.0000;0.1208;0.1292
2.1217;2.0000;0.1217;0.1283
2.1226;2.0000;0.1226;0.1274
2.1235;2.0000;0.1235;0.1265
2.1244;2.0000;0.1244;0.1256
2.1253;2.2500;0.1247;0.1253
2.1262;2.2500;0.1238;0.1262
2.1271;2.2500;0.1229;0.1271
2.1280;2.2500;0.1220;0.1280
2.1289;2.2500;0.1211;0.1289
2.1298;2.2500;0.1202;0.1298
2.1307;2.2500;0.1193;0.1307
2.1316;2.2500;0.1184;0.1316
2.1325;2.2500;0.1175;0.1325
2.1334;2.2500;0.1166;0.1334
2.1343;2.2500;0.1157;0.1343
2.1352;2.2500;0.1148;0.1352
2.1361;2.2500;0.1139;0.1361
2.1370;2.2500;0.1130;0.1370
2.1379;2.2500;0.1121;0.1379
2.1388;2.2500;0.1112;0.1388
2.1397;2.2500;0.1103;0.1397
2.1406;2.2500;0.1094;0.1406
2.1415;2.2500;0.1085;0.1415
2.1424;2.2500;0.1076;0.1424
2.1433;2.2500;0.1067;0.1433
2.1442;2.2500;0.1058;0.1442
2.1451;2.2500;0.1049;0.1451
2.1460;2.2500;0.1040;0.1460
2.1469;2.2500;0.1031;0.1469
2.1478;2.2500;0.1022;0.1478
2.1487;2.2500;0.1013;0.1487
2.1496;2.2500;0.1004;0.1496
2.1505;2.2500;0.0995;0.1505
2.1514;2.2500;0.0986;0.1514
2.1523;2.2500;0.0977;0.1523
2.1532;2.2500;0.0968;0.1532
2.1541;2.2500;0.0959;0.1541
2.1550;2.2500;0.0950;0.1550
2.1559;2.2500;0.0941;0.1559
2.1568;2.2500;0.0932;0.1568
2.1577;2.2500;0.0923;0.1577
2.1586;2.2500;0.0914;0.1586
2.1595;2.2500;0.0905;0.1595
2.1604;2.2500;0.0896;0.1604
2.1613;2.2500;0.0887;0.1613
2.1622;2.2500;0.0878;0.1622
2.1631;2.2500;0.0869;0.1631
2.1640;2.2500;0.0860;0.1640
2.1649;2.2500;0.0851;0.1649
2.1658;2.2500;0.0842;0.1658
2.1667;2.2500;0.0833;0.1667
2.1676;2.2500;0.0824;0.1676
2.1685;2.2500;0.0815;0.1685
2.1694;2.2500;0.0806;0.1694
2.1703;2.2500;0.0797;0.1703
2.1712;2.2500;0.0788;0.1712
2.1721;2.2500;0.0779;0.1721
2.1730;2.2500;0.0770;0.1730
2.1739;2.2500;0.0761;0.1739
2.1748;2.2500;0.0752;0.1748
2.1757;2.2500;0.0743;0.1757
2.1766;2.2500;0.0734;0.1766
2.1775;2.2500;0.0725;0.1775
2.1784;2.2500;0.0716;0.1784
2.1793;2.2500;0.0707;0.1793
2.1802;2.2500;0.0698;0.1802
2.1811;2.2500;0.0689;0.1811
2.1820;2.2500;0.0680;0.1820
2.1829;2.2500;0.0671;0.1829
2.1838;2.2500;0.0662;0.1838
2.1847;2.2500;0.0653;0.1847
2.1856;2.2500;0.0644;0.1856
2.1865;2.2500;0.0635;0.1865
2.1874;2.2500;0.0626;0.1874
2.1883;2.2500;0.0617;0.1883
2.1892;2.2500;0.0608;0.1892
2.1901;2.2500;0.0599;0.1901
2.1910;2.2500;0.0590;0.1910
2.1919;2.2500;0.0581;0.1919
2.1928;2.2500;0.0572;0.1928
2.1937;2.2500;0.0563;0.1937
2.1946;2.2500;0.0554;0.1946
2.1955;2.2500;0.0545;0.1955
2.1964;2.2500;0.0536;0.1964
2.1973;2.2500;0.0527;0.1973
2.1982;2.2500;0.0518;0.1982
2.1991;2.2500;0.0509;0.1991
2.2000;2.2500;0.0500;0.2000
2.2009;2.2500;0.0491;0.2009
2.2018;2.2500;0.0482;0.2018
2.2027;2.2500;0.0473;0.2027
2.2036;2.2500;0.0464;0.2036
2.2045;2.2500;0.0455;0.2045
2.2054;2.2500;0.0446;0.2054
2.2063;2.2500;0.0437;0.2063
2.2072;2.2500;0.0428;0.2072
2.2081;2.2500;0.0419;0.2081
2.2090;2.2500;0.0410;0.2090
2.2099;2.2500;0.0401;0.2099
2.2108;2.2500;0.0392;0.2108
2.2117;2.2500;0.0383;0.2117
2.2126;2.2500;0.0374;0.2126
2.2135;2.2500;0.0365;0.2135
2.2144;2.2500;0.0356;0.2144
2.2153;2.2500;0.0347;0.2153
2.2162;2.2500;0.0338;0.2162
2.2171;2.2500;0.0329;0.2171
2.2180;2.2500;0.0320;0.2180
2.2189;2.2500;0.0311;0.2189
2.2198;2.2500;0.0302;0.2198
2.2207;2.2500;0.0293;0.2207
2.2216;2.2500;0.0284;0.2216
2.2225;2.2500;0.0275;0.2225
2.2234;2.2500;0.0266;0.2234
2.2243;2.2500;0.0257;0.2243
2.2252;2.2500;0.0248;0.2252
2.2261;2.2500;0.0239;0.2261
2.2270;2.2500;0.0230;0.2270
2.2279;2.2500;0.0221;0.2279
2.2288;2.2500;0.0212;0.2288
2.2297;2.2500;0.0203;0.2297
2.2306;2.2500;0.0194;0.2306
2.2315;2.2500;0.0185;0.2315
2.2324;2.2500;0.0176;0.2324
2.2333;2.2500;0.0167;0.2333
2.2342;2.2500;0.0158;0.2342
2.2351;2.2500;0.0149;0.2351
2.2360;2.2500;0.0140;0.2360
2.2369;2.2500;0.0131;0.2369
2.2378;2.2500;0.0122;0.2378
2.2387;2.2500;0.0113;0.2387
2.2396;2.2500;0.0104;0.2396
2.2405;2.2500;0.0095;0.2405
2.2414;2.2500;0.0086;0.2414
2.2423;2.2500;0.0077;0.2423
2.2432;2.2500;0.0068;0.2432
2.2441;2.2500;0.0059;0.2441
2.2450;2.2500;0.0050;0.2450
2.2459;2.2500;0.0041;0.2459
2.2468;2.2500;0.0032;0.2468
2.2477;2.2500;0.0023;0.2477
2.2486;2.2500;0.0014;0.2486
2.2495;2.2500;0.0005;0.2495
2.2505;2.2500;0.0005;0.2505
2.2514;2.2500;0.0014;0.2514
2.2523;2.2500;0.0023;0.2523
2.2532;2.2500;0.0032;0.2532
2.2541;2.2500;0.0041;0.2541
2.2550;2.2500;0.0050;0.2550
2.2559;2.2500;0.0059;0.2559
2.2568;2.2500;0.0068;0.2568
2.2577;2.2500;0.0077;0.2577
2.2586;2.2500;0.0086;0.2586
2.2595;2.2500;0.0095;0.2595
2.2604;2.2500;0.0104;0.2604
2.2613;2.2500;0.0113;0.2613
2.2622;2.2500;0.0122;0.2622
2.2631;2.2500;0.0131;0.2631
2.2640;2.2500;0.0140;0.2640
2.2649;2.2500;0.0149;0.2649
2.2658;2.2500;0.0158;0.2658
2.2667;2.2500;0.0167;0.2667
2.2676;2.2500;0.0176;0.2676
2.2685;2.2500;0.0185;0.2685
2.2694;2.2500;0.0194;0.2694
2.2703;2.2500;0.0203;0.2703
2.2712;2.2500;0.0212;0.2712
2.2721;2.2500;0.0221;0.2721
2.2730;2.2500;0.0230;0.2730
2.2739;2.2500;0.0239;0.2739
2.2748;2.2500;0.0248;0.2748
2.2757;2.2500;0.0257;0.2757
2.2766;2.2500;0.0266;0.2766
2.2775;2.2500;0.0275;0.2775
2.2784;2.2500;0.0284;0.2784
2.2793;2.2500;0.0293;0.2793
2.2802;2.2500;0.0302;0.2802
2.2811;2.2500;0.0311;0.2811
2.2820;2.2500;0.0320;0.2820
2.2829;2.2500;0.0329;0.2829
2.2838;2.2500;0.0338;0.2838
2.2847;2.2500;0.0347;0.2847
2.2856;2.2500;0.0356;0.2856
2.2865;2.2500;0.0365;0.2865
2.2874;2.2500;0.0374;0.2874
2.2883;2.2500;0.0383;0.2883
2.2892;2.2500;0.0392;0.2892
2.2901;2.2500;0.0401;0.2901
2.2910;2.2500;0.0410;0.2910
2.2919;2.2500;0.0419;0.2919
2.2928;2.2500;0.0428;0.2928
2.2937;2.2500;0.0437;0.2937
2.2946;2.2500;0.0446;0.2946
2.2955;2.2500;0.0455;0.2955
2.2964;2.2500;0.0464;0.2964
2.2973;2.2500;0.0473;0.2973
2.2982;2.2500;0.0482;0.2982
2.2991;2.2500;0.0491;0.2991
2.3000;2.2500;0.0500;0.3000
2.3009;2.2500;0.0509;0.3009
2.3018;2.2500;0.0518;0.3018
2.3027;2.2500;0.0527;0.3027
2.3036;2.2500;0.0536;0.3036
2.3045;2.2500;0.0545;0.3045
2.3054;2.2500;0.0554;0.3054
2.3063;2.2500;0.0563;0.3063
2.3072;2.2500;0.0572;0.3072
2.3081;2.2500;0.0581;0.3081
2.3090;2.2500;0.0590;0.3090
2.3099;2.2500;0.0599;0.3099
2.3108;2.2500;0.0608;0.3108
2.3117;2.2500;0.0617;0.3117
2.3126;2.2500;0.0626;0.3126
2.3135;2.2500;0.0635;0.3135
2.3144;2.2500;0.0644;0.3144
2.3153;2.2500;0.0653;0.3153
2.3162;2.2500;0.0662;0.3162
2.3171;2.2500;0.0671;0.3171
2.3180;2.2500;0.0680;0.3180
2.3189;2.2500;0.0689;0.3189
2.3198;2.2500;0.0698;0.3198
2.3207;2.2500;0.0707;0.3207
2.3216;2.2500;0.0716;0.3216
2.3225;2.2500;0.0725;0.3225
2.3234;2.2500;0.0734;0.3234
2.3243;2.2500;0.0743;0.3243
2.3252;2.2500;0.0752;0.3252
2.3261;2.2500;0.0761;0.3261
2.3270;2.2500;0.0770;0.3270
2.3279;2.2500;0.0779;0.3279
2.3288;2.2500;0.0788;0.3288
2.3297;2.2500;0.0797;0.3297
2.3306;2.2500;0.0806;0.3306
2.3315;2.2500;0.0815;0.3315
2.3324;2.2500;0.0824;0.3324
2.3333;2.2500;0.0833;0.3333
2.3342;2.2500;0.0842;0.3342
2.3351;2.2500;0.0851;0.3351
2.3360;2.2500;0.0860;0.3360
2.3369;2.2500;0.0869;0.3369
2.3378;2.2500;0.0878;0.3378
2.3387;2.2500;0.0887;0.3387
2.3396;2.2500;0.0896;0.3396
2.3405;2.2500;0.0905;0.3405
2.3414;2.2500;0.0914;0.3414
2.3423;2.2500;0.0923;0.3423
2.3432;2.2500;0.0932;0.3432
2.3441;2.2500;0.0941;0.3441
2.3450;2.2500;0.0950;0.3450
2.3459;2.2500;0.0959;0.3459
2.3468;2.2500;0.0968;0.3468
2.3477;2.2500;0.0977;0.3477
2.3486;2.2500;0.0986;0.3486
2.3495;2.2500;0.0995;0.3495
2.3504;2.2500;0.1004;0.3504
2.3513;2.2500;0.1013;0.3513
2.3522;2.2500;0.1022;0.3522
2.3531;2.2500;0.1031;0.3531
2.3540;2.2500;0.1040;0.3540
2.3549;2.2500;0.1049;0.3549
2.3558;2.2500;0.1058;0.3558
2.3567;2.2500;0.1067;0.3567
2.3576;2.2500;0.1076;0.3576
2.3585;2.2500;0.1085;0.3585
2.3594;2.2500;0.1094;0.3594
2.3603;2.2500;0.1103;0.3603
2.3612;2.2500;0.1112;0.3612
2.3621;2.2500;0.1121;0.3621
2.3630;2.2500;0.1130;0.3630
2.3639;2.2500;0.1139;0.3639
2.3648;2.2500;0.1148;0.3648
2.3657;2.2500;0.1157;0.3657
2.3666;2.2500;0.1166;0.3666
2.3675;2.2500;0.1175;0.3675
2.3684;2.2500;0.1184;0.3684
2.3693;2.2500;0.1193;0.3693
2.3702;2.2500;0.1202;0.3702
2.3711;2.2500;0.1211;0.3711
2.3720;2.2500;0.1220;0.3720
2.3729;2.2500;0.1229;0.3729
2.3738;2.2500;0.1238;0.3738
2.3747;2.2500;0.1247;0.3747
2.3756;2.5000;0.1244;0.3744
2.3765;2.5000;0.1235;0.3735
2.3774;2.5000;0.1226;0.3726
2.3783;2.5000;0.1217;0.3717
2.3792;2.5000;0.1208;0.3708
2.3801;2.5000;0.1199;0.3699
2.3810;2.5000;0.1190;0.3690
2.3819;2.5000;0.1181;0.3681
2.3828;2.5000;0.1172;0.3672
2.3837;2.5000;0.1163;0.3663
2.3846;2.5000;0.1154;0.3654
2.3855;2.5000;0.1145;0.3645
2.3864;2.5000;0.1136;0.3636
2.3873;2.5000;0.1127;0.3627
2.3882;2.5000;0.1118;0.3618
2.3891;2.5000;0.1109;0.3609
2.3900;2.5000;0.1100;0.3600
2.3909;2.5000;0.1091;0.3591
2.3918;2.5000;0.1082;0.3582
2.3927;2.5000;0.1073;0.3573
2.3936;2.5000;0.1064;0.3564
2.3945;2.5000;0.1055;0.3555
2.3954;2.5000;0.1046;0.3546
2.3963;2.5000;0.1037;0.3537
2.3972;2.5000;0.1028;0.3528
2.3981;2.5000;0.1019;0.3519
2.3990;2.5000;0.1010;0.3510
2.3999;2.5000;0.1001;0.3501
2.4008;2.5000;0.0992;0.3492
2.4017;2.5000;0.0983;0.3483
2.4026;2.5000;0.0974;0.3474
2.4035;2.5000;0.0965;0.3465
2.4044;2.5000;0.0956;0.3456
2.4053;2.5000;0.0947;0.3447
2.4062;2.5000;0.0938;0.3438
2.4071;2.5000;0.0929;0.3429
2.4080;2.5000;0.0920;0.3420
2.4089;2.5000;0.0911;0.3411
2.4098;2.5000;0.0902;0.3402
2.4107;2.5000;0.0893;0.3393
2.4116;2.5000;0.0884;0.3384
2.4125;2.5000;0.0875;0.3375
2.4134;2.5000;0.0866;0.3366
2.4143;2.5000;0.0857;0.3357
2.4152;2.5000;0.0848;0.3348
2.4161;2.5000;0.0839;0.3339
2.4170;2.5000;0.0830;0.3330
2.4179;2.5000;0.0821;0.3321
2.4188;2.5000;0.0812;0.3312
2.4197;2.5000;0.0803;0.3303
2.4206;2.5000;0.0794;0.3294
2.4215;2.5000;0.0785;0.3285
2.4224;2.5000;0.0776;0.3276
2.4233;2.5000;0.0767;0.3267
2.4242;2.5000;0.0758;0.3258
2.4251;2.5000;0.0749;0.3249
2.4260;2.5000;0.0740;0.3240
2.4269;2.5000;0.0731;0.3231
2.4278;2.5000;0.0722;0.3222
2.4287;2.5000;0.0713;0.3213
2.4296;2.5000;0.0704;0.3204
2.4305;2.5000;0.0695;0.3195
2.4314;2.5000;0.0686;0.3186
2.4323;2.5000;0.0677;0.3177
2.4332;2.5000;0.0668;0.3168
2.4341;2.5000;0.0659;0.3159
2.4350;2.5000;0.0650;0.3150
2.4359;2.5000;0.0641;0.3141
2.4368;2.5000;0.0632;0.3132
2.4377;2.5000;0.0623;0.3123
2.4386;2.5000;0.0614;0.3114
2.4395;2.5000;0.0605;0.3105
2.4404;2.5000;0.0596;0.3096
2.4413;2.5000;0.0587;0.3087
2.4422;2.5000;0.0578;0.3078
2.4431;2.5000;0.0569;0.3069
2.4440;2.5000;0.0560;0.3060
2.4449;2.5000;0.0551;0.3051
2.4458;2.5000;0.0542;0.3042
2.4467;2.5000;0.0533;0.3033
2.4476;2.5000;0.0524;0.3024
2.4485;2.5000;0.0515;0.3015
2.4494;2.5000;0.0506;0.3006
2.4503;2.5000;0.0497;0.2997
2.4512;2.5000;0.0488;0.2988
2.4521;2.5000;0.0479;0.2979
2.4530;2.5000;0.0470;0.2970
2.4539;2.5000;0.0461;0.2961
2.4548;2.5000;0.0452;0.2952
2.4557;2.5000;0.0443;0.2943
2.4566;2.5000;0.0434;0.2934
2.4575;2.5000;0.0425;0.2925
2.4584;2.5000;0.0416;0.2916
2.4593;2.5000;0.0407;0.2907
2.4602;2.5000;0.0398;0.2898
2.4611;2.5000;0.0389;0.2889
2.4620;2.5000;0.0380;0.2880
2.4629;2.5000;0.0371;0.2871
2.4638;2.5000;0.0362;0.2862
2.4647;2.5000;0.0353;0.2853
2.4656;2.5000;0.0344;0.2844
2.4665;2.5000;0.0335;0.2835
2.4674;2.5000;0.0326;0.2826
2.4683;2.5000;0.0317;0.2817
2.4692;2.5000;0.0308;0.2808
2.4701;2.5000;0.0299;0.2799
2.4710;2.5000;0.0290;0.2790
2.4719;2.5000;0.0281;0.2781
2.4728;2.5000;0.0272;0.2772
2.4737;2.5000;0.0263;0.2763
2.4746;2.5000;0.0254;0.2754
2.4755;2.5000;0.0245;0.2745
2.4764;2.5000;0.0236;0.2736
2.4773;2.5000;0.0227;0.2727
2.4782;2.5000;0.0218;0.2718
2.4791;2.5000;0.0209;0.2709
2.4800;2.5000;0.0200;0.2700
2.4809;2.5000;0.0191;0.2691
2.4818;2.5000;0.0182;0.2682
2.4827;2.5000;0.0173;0.2673
2.4836;2.5000;0.0164;0.2664
2.4845;2.5000;0.0155;0.2655
2.4854;2.5000;0.0146;0.2646
2.4863;2.5000;0.0137;0.2637
2.4872;2.5000;0.0128;0.2628
2.4881;2.5000;0.0119;0.2619
2.4890;2.5000;0.0110;0.2610
2.4899;2.5000;0.0101;0.2601
2.4908;2.5000;0.0092;0.2592
2.4917;2.5000;0.0083;0.2583
2.4926;2.5000;0.0074;0.2574
2.4935;2.5000;0.0065;0.2565
2.4944;2.5000;0.0056;0.2556
2.4953;2.5000;0.0047;0.2547
2.4962;2.5000;0.0038;0.2538
2.4971;2.5000;0.0029;0.2529
2.4980;2.5000;0.0020;0.2520
2.4989;2.5000;0.0011;0.2511
2.4998;2.5000;0.0002;0.2502
2.5007;2.5000;0.0007;0.2493
2.5016;2.5000;0.0016;0.2484
2.5025;2.5000;0.0025;0.2475
2.5034;2.5000;0.0034;0.2466
2.5043;2.5000;0.0043;0.2457
2.5052;2.5000;0.0052;0.2448
2.5061;2.5000;0.0061;0.2439
2.5070;2.5000;0.0070;0.2430
2.5079;2.5000;0.0079;0.2421
2.5088;2.5000;0.0088;0.2412
2.5097;2.5000;0.0097;0.2403
2.5106;2.5000;0.0106;0.2394
2.5115;2.5000;0.0115;0.2385
2.5124;2.5000;0.0124;0.2376
2.5133;2.5000;0.0133;0.2367
2.5142;2.5000;0.0142;0.2358
2.5151;2.5000;0.0151;0.2349
2.5160;2.5000;0.0160;0.2340
2.5169;2.5000;0.0169;0.2331
2.5178;2.5000;0.0178;0.2322
2.5187;2.5000;0.0187;0.2313
2.5196;2.5000;0.0196;0.2304
2.5205;2.5000;0.0205;0.2295
2.5214;2.5000;0.0214;0.2286
2.5223;2.5000;0.0223;0.2277
2.5232;2.5000;0.0232;0.2268
2.5241;2.5000;0.0241;0.2259
2.5250;2.5000;0.0250;0.2250
2.5259;2.5000;0.0259;0.2241
2.5268;2.5000;0.0268;0.2232
2.5277;2.5000;0.0277;0.2223
2.5286;2.5000;0.0286;0.2214
2.5295;2.5000;0.0295;0.2205
2.5304;2.5000;0.0304;0.2196
2.5313;2.5000;0.0313;0.2187
2.5322;2.5000;0.0322;0.2178
2.5331;2.5000;0.0331;0.2169
2.5340;2.5000;0.0340;0.2160
2.5349;2.5000;0.0349;0.2151
2.5358;2.5000;0.0358;0.2142
2.5367;2.5000;0.0367;0.2133
2.5376;2.5000;0.0376;0.2124
2.5385;2.5000;0.0385;0.2115
2.5394;2.5000;0.0394;0.2106
2.5403;2.5000;0.0403;0.2097
2.5412;2.5000;0.0412;0.2088
2.5421;2.5000;0.0421;0.2079
2.5430;2.5000;0.0430;0.2070
2.5439;2.5000;0.0439;0.2061
2.5448;2.5000;0.0448;0.2052
2.5457;2.5000;0.0457;0.2043
2.5466;2.5000;0.0466;0.2034
2.5475;2.5000;0.0475;0.2025
2.5484;2.5000;0.0484;0.2016
2.5493;2.5000;0.0493;0.2007
2.5502;2.5000;0.0502;0.1998
2.5511;2.5000;0.0511;0.1989
2.5520;2.5000;0.0520;0.1980
2.5529;2.5000;0.0529;0.1971
2.5538;2.5000;0.0538;0.1962
2.5547;2.5000;0.0547;0.1953
2.5556;2.5000;0.0556;0.1944
2.5565;2.5000;0.0565;0.1935
2.5574;2.5000;0.0574;0.1926
2.5583;2.5000;0.0583;0.1917
2.5592;2.5000;0.0592;0.1908
2.5601;2.5000;0.0601;0.1899
2.5610;2.5000;0.0610;0.1890
2.5619;2.5000;0.0619;0.1881
2.5628;2.5000;0.0628;0.1872
2.5637;2.5000;0.0637;0.1863
2.5646;2.5000;0.0646;0.1854
2.5655;2.5000;0.0655;0.1845
2.5664;2.5000;0.0664;0.1836
2.5673;2.5000;0.0673;0.1827
2.5682;2.5000;0.0682;0.1818
2.5691;2.5000;0.0691;0.1809
2.5700;2.5000;0.0700;0.1800
2.5709;2.5000;0.0709;0.1791
2.5718;2.5000;0.0718;0.1782
2.5727;2.5000;0.0727;0.1773
2.5736;2.5000;0.0736;0.1764
2.5745;2.5000;0.0745;0.1755
2.5754;2.5000;0.0754;0.1746
2.5763;2.5000;0.0763;0.1737
2.5772;2.5000;0.0772;0.1728
2.5781;2.5000;0.0781;0.1719
2.5790;2.5000;0.0790;0.1710
2.5799;2.5000;0.0799;0.1701
2.5808;2.5000;0.0808;0.1692
2.5817;2.5000;0.0817;0.1683
2.5826;2.5000;0.0826;0.1674
2.5835;2.5000;0.0835;0.1665
2.5844;2.5000;0.0844;0.1656
2.5853;2.5000;0.0853;0.1647
2.5862;2.5000;0.0862;0.1638
2.5871;2.5000;0.0871;0.1629
2.5880;2.5000;0.0880;0.1620
2.5889;2.5000;0.0889;0.1611
2.5898;2.5000;0.0898;0.1602
2.5907;2.5000;0.0907;0.1593
2.5916;2.5000;0.0916;0.1584
2.5925;2.5000;0.0925;0.1575
2.5934;2.5000;0.0934;0.1566
2.5943;2.5000;0.0943;0.1557
2.5952;2.5000;0.0952;0.1548
2.5961;2.5000;0.0961;0.1539
2.5970;2.5000;0.0970;0.1530
2.5979;2.5000;0.0979;0.1521
2.5988;2.5000;0.0988;0.1512
2.5997;2.5000;0.0997;0.1503
2.6006;2.5000;0.1006;0.1494
2.6015;2.5000;0.1015;0.1485
2.6024;2.5000;0.1024;0.1476
2.6033;2.5000;0.1033;0.1467
2.6042;2.5000;0.1042;0.1458
2.6051;2.5000;0.1051;0.1449
2.6060;2.5000;0.1060;0.1440
2.6069;2.5000;0.1069;0.1431
2.6078;2.5000;0.1078;0.1422
2.6087;2.5000;0.1087;0.1413
2.6096;2.5000;0.1096;0.1404
2.6105;2.5000;0.1105;0.1395
2.6114;2.5000;0.1114;0.1386
2.6123;2.5000;0.1123;0.1377
2.6132;2.5000;0.1132;0.1368
2.6141;2.5000;0.1141;0.1359
2.6150;2.5000;0.1150;0.1350
2.6159;2.5000;0.1159;0.1341
2.6168;2.5000;0.1168;0.1332
2.6177;2.5000;0.1177;0.1323
2.6186;2.5000;0.1186;0.1314
2.6195;2.5000;0.1195;0.1305
2.6204;2.5000;0.1204;0.1296
2.6213;2.5000;0.1213;0.1287
2.6222;2.5000;0.1222;0.1278
2.6231;2.5000;0.1231;0.1269
2.6240;2.5000;0.1240;0.1260
2.6249;2.5000;0.1249;0.1251
2.6258;2.7500;0.1242;0.1258
2.6267;2.7500;0.1233;0.1267
2.6276;2.7500;0.1224;0.1276
2.6285;2.7500;0.1215;0.1285
2.6294;2.7500;0.1206;0.1294
2.6303;2.7500;0.1197;0.1303
2.6312;2.7500;0.1188;0.1312
2.6321;2.7500;0.1179;0.1321
2.6330;2.7500;0.1170;0.1330
2.6339;2.7500;0.1161;0.1339
2.6348;2.7500;0.1152;0.1348
2.6357;2.7500;0.1143;0.1357
2.6366;2.7500;0.1134;0.1366
2.6375;2.7500;0.1125;0.1375
2.6384;2.7500;0.1116;0.1384
2.6393;2.7500;0.1107;0.1393
2.6402;2.7500;0.1098;0.1402
2.6411;2.7500;0.1089;0.1411
2.6420;2.7500;0.1080;0.1420
2.6429;2.7500;0.1071;0.1429
2.6438;2.7500;0.1062;0.1438
2.6447;2.7500;0.1053;0.1447
2.6456;2.7500;0.1044;0.1456
2.6465;2.7500;0.1035;0.1465
2.6474;2.7500;0.1026;0.1474
2.6483;2.7500;0.1017;0.1483
2.6492;2.7500;0.1008;0.1492
2.6501;2.7500;0.0999;0.1501
2.6510;2.7500;0.0990;0.1510
2.6519;2.7500;0.0981;0.1519
2.6528;2.7500;0.0972;0.1528
2.6537;2.7500;0.0963;0.1537
2.6546;2.7500;0.0954;0.1546
2.6555;2.7500;0.0945;0.1555
2.6564;2.7500;0.0936;0.1564
2.6573;2.7500;0.0927;0.1573
2.6582;2.7500;0.0918;0.1582
2.6591;2.7500;0.0909;0.1591
2.6600;2.7500;0.0900;0.1600
2.6609;2.7500;0.0891;0.1609
2.6618;2.7500;0.0882;0.1618
2.6627;2.7500;0.0873;0.1627
2.6636;2.7500;0.0864;0.1636
2.6645;2.7500;0.0855;0.1645
2.6654;2.7500;0.0846;0.1654
2.6663;2.7500;0.0837;0.1663
2.6672;2.7500;0.0828;0.1672
2.6681;2.7500;0.0819;0.1681
2.6690;2.7500;0.0810;0.1690
2.6699;2.7500;0.0801;0.1699
2.6708;2.7500;0.0792;0.1708
2.6717;2.7500;0.0783;0.1717
2.6726;2.7500;0.0774;0.1726
2.6735;2.7500;0.0765;0.1735
2.6744;2.7500;0.0756;0.1744
2.6753;2.7500;0.0747;0.1753
2.6762;2.7500;0.0738;0.1762
2.6771;2.7500;0.0729;0.1771
2.6780;2.7500;0.0720;0.1780
2.6789;2.7500;0.0711;0.1789
2.6798;2.7500;0.0702;0.1798
2.6807;2.7500;0.0693;0.1807
2.6816;2.7500;0.0684;0.1816
2.6825;2.7500;0.0675;0.1825
2.6834;2.7500;0.0666;0.1834
2.6843;2.7500;0.0657;0.1843
2.6852;2.7500;0.0648;0.1852
2.6861;2.7500;0.0639;0.1861
2.6870;2.7500;0.0630;0.1870
2.6879;2.7500;0.0621;0.1879
2.6888;2.7500;0.0612;0.1888
2.6897;2.7500;0.0603;0.1897
2.6906;2.7500;0.0594;0.1906
2.6915;2.7500;0.0585;0.1915
2.6924;2.7500;0.0576;0.1924
2.6933;2.7500;0.0567;0.1933
2.6942;2.7500;0.0558;0.1942
2.6951;2.7500;0.0549;0.1951
2.6960;2.7500;0.0540;0.1960
2.6969;2.7500;0.0531;0.1969
2.6978;2.7500;0.0522;0.1978
2.6987;2.7500;0.0513;0.1987
2.6996;2.7500;0.0504;0.1996
2.7005;2.7500;0.0495;0.2005
2.7014;2.7500;0.0486;0.2014
2.7023;2.7500;0.0477;0.2023
2.7032;2.7500;0.0468;0.2032
2.7041;2.7500;0.0459;0.2041
2.7050;2.7500;0.0450;0.2050
2.7059;2.7500;0.0441;0.2059
2.7068;2.7500;0.0432;0.2068
2.7077;2.7500;0.0423;0.2077
2.7086;2.7500;0.0414;0.2086
2.7095;2.7500;0.0405;0.2095
2.7104;2.7500;0.0396;0.2104
2.7113;2.7500;0.0387;0.2113
2.7122;2.7500;0.0378;0.2122
2.7131;2.7500;0.0369;0.2131
2.7140;2.7500;0.0360;0.2140
2.7149;2.7500;0.0351;0.2149
2.7158;2.7500;0.0342;0.2158
2.7167;2.7500;0.0333;0.2167
2.7176;2.7500;0.0324;0.2176
2.7185;2.7500;0.0315;0.2185
2.7194;2.7500;0.0306;0.2194
2.7203;2.7500;0.0297;0.2203
2.7212;2.7500;0.0288;0.2212
2.7221;2.7500;0.0279;0.2221
2.7230;2.7500;0.0270;0.2230
2.7239;2.7500;0.0261;0.2239
2.7248;2.7500;0.0252;0.2248
2.7257;2.7500;0.0243;0.2257
2.7266;2.7500;0.0234;0.2266
2.7275;2.7500;0.0225;0.2275
2.7284;2.7500;0.0216;0.2284
2.7293;2.7500;0.0207;0.2293
2.7302;2.7500;0.0198;0.2302
2.7311;2.7500;0.0189;0.2311
2.7320;2.7500;0.0180;0.2320
2.7329;2.7500;0.0171;0.2329
2.7338;2.7500;0.0162;0.2338
2.7347;2.7500;0.0153;0.2347
2.7356;2.7500;0.0144;0.2356
2.7365;2.7500;0.0135;0.2365
2.7374;2.7500;0.0126;0.2374
2.7383;2.7500;0.0117;0.2383
2.7392;2.7500;0.0108;0.2392
2.7401;2.7500;0.0099;0.2401
2.7410;2.7500;0.0090;0.2410
2.7419;2.7500;0.0081;0.2419
2.7428;2.7500;0.0072;0.2428
2.7437;2.7500;0.0063;0.2437
2.7446;2.7500;0.0054;0.2446
2.7455;2.7500;0.0045;0.2455
2.7464;2.7500;0.0036;0.2464
2.7473;2.7500;0.0027;0.2473
2.7482;2.7500;0.0018;0.2482
2.7491;2.7500;0.0009;0.2491
2.7501;2.7500;0.0001;0.2501
2.7510;2.7500;0.0010;0.2510
2.7519;2.7500;0.0019;0.2519
2.7528;2.7500;0.0028;0.2528
2.7537;2.7500;0.0037;0.2537
2.7546;2.7500;0.0046;0.2546
2.7555;2.7500;0.0055;0.2555
2.7564;2.7500;0.0064;0.2564
2.7573;2.7500;0.0073;0.2573
2.7582;2.7500;0.0082;0.2582
2.7591;2.7500;0.0091;0.2591
2.7600;2.7500;0.0100;0.2600
2.7609;2.7500;0.0109;0.2609
2.7618;2.7500;0.0118;0.2618
2.7627;2.7500;0.0127;0.2627
2.7636;2.7500;0.0136;0.2636
2.7645;2.7500;0.0145;0.2645
2.7654;2.7500;0.0154;0.2654
2.7663;2.7500;0.0163;0.2663
2.7672;2.7500;0.0172;0.2672
2.7681;2.7500;0.0181;0.2681
2.7690;2.7500;0.0190;0.2690
2.7699;2.7500;0.0199;0.2699
2.7708;2.7500;0.0208;0.2708
2.7717;2.7500;0.0217;0.2717
2.7726;2.7500;0.0226;0.2726
2.7735;2.7500;0.0235;0.2735
2.7744;2.7500;0.0244;0.2744
2.7753;2.7500;0.0253;0.2753
2.7762;2.7500;0.0262;0.2762
2.7771;2.7500;0.0271;0.2771
2.7780;2.7500;0.0280;0.2780
2.7789;2.7500;0.0289;0.2789
2.7798;2.7500;0.0298;0.2798
2.7807;2.7500;0.0307;0.2807
2.7816;2.7500;0.0316;0.2816
2.7825;2.7500;0.0325;0.2825
2.7834;2.7500;0.0334;0.2834
2.7843;2.7500;0.0343;0.2843
2.7852;2.7500;0.0352;0.2852
2.7861;2.7500;0.0361;0.2861
2.7870;2.7500;0.0370;0.2870
2.7879;2.7500;0.0379;0.2879
2.7888;2.7500;0.0388;0.2888
2.7897;2.7500;0.0397;0.2897
2.7906;2.7500;0.0406;0.2906
2.7915;2.7500;0.0415;0.2915
2.7924;2.7500;0.0424;0.2924
2.7933;2.7500;0.0433;0.2933
2.7942;2.7500;0.0442;0.2942
2.7951;2.7500;0.0451;0.2951
2.7960;2.7500;0.0460;0.2960
2.7969;2.7500;0.0469;0.2969
2.7978;2.7500;0.0478;0.2978
2.7987;2.7500;0.0487;0.2987
2.7996;2.7500;0.0496;0.2996
2.8005;2.7500;0.0505;0.3005
2.8014;2.7500;0.0514;0.3014
2.8023;2.7500;0.0523;0.3023
2.8032;2.7500;0.0532;0.3032
2.8041;2.7500;0.0541;0.3041
2.8050;2.7500;0.0550;0.3050
2.8059;2.7500;0.0559;0.3059
2.8068;2.7500;0.0568;0.3068
2.8077;2.7500;0.0577;0.3077
2.8086;2.7500;0.0586;0.3086
2.8095;2.7500;0.0595;0.3095
2.8104;2.7500;0.0604;0.3104
2.8113;2.7500;0.0613;0.3113
2.8122;2.7500;0.0622;0.3122
2.8131;2.7500;0.0631;0.3131
2.8140;2.7500;0.0640;0.3140
2.8149;2.7500;0.0649;0.3149
2.8158;2.7500;0.0658;0.3158
2.8167;2.7500;0.0667;0.3167
2.8176;2.7500;0.0676;0.3176
2.8185;2.7500;0.0685;0.3185
2.8194;2.7500;0.0694;0.3194
2.8203;2.7500;0.0703;0.3203
2.8212;2.7500;0.0712;0.3212
2.8221;2.7500;0.0721;0.3221
2.8230;2.7500;0.0730;0.3230
2.8239;2.7500;0.0739;0.3239
2.8248;2.7500;0.0748;0.3248
2.8257;2.7500;0.0757;0.3257
2.8266;2.7500;0.0766;0.3266
2.8275;2.7500;0.0775;0.3275
2.8284;2.7500;0.0784;0.3284
2.8293;2.7500;0.0793;0.3293
2.8302;2.7500;0.0802;0.3302
2.8311;2.7500;0.0811;0.3311
2.8320;2.7500;0.0820;0.3320
2.8329;2.7500;0.0829;0.3329
2.8338;2.7500;0.0838;0.3338
2.8347;2.7500;0.0847;0.3347
2.8356;2.7500;0.0856;0.3356
2.8365;2.7500;0.0865;0.3365
2.8374;2.7500;0.0874;0.3374
2.8383;2.7500;0.0883;0.3383
2.8392;2.7500;0.0892;0.3392
2.8401;2.7500;0.0901;0.3401
2.8410;2.7500;0.0910;0.3410
2.8419;2.7500;0.0919;0.3419
2.8428;2.7500;0.0928;0.3428
2.8437;2.7500;0.0937;0.3437
2.8446;2.7500;0.0946;0.3446
2.8455;2.7500;0.0955;0.3455
2.8464;2.7500;0.0964;0.3464
2.8473;2.7500;0.0973;0.3473
2.8482;2.7500;0.0982;0.3482
2.8491;2.7500;0.0991;0.3491
2.8500;2.7500;0.1000;0.3500
2.8509;2.7500;0.1009;0.3509
2.8518;2.7500;0.1018;0.3518
2.8527;2.7500;0.1027;0.3527
2.8536;2.7500;0.1036;0.3536
2.8545;2.7500;0.1045;0.3545
2.8554;2.7500;0.1054;0.3554
2.8563;2.7500;0.1063;0.3563
2.8572;2.7500;0.1072;0.3572
2.8581;2.7500;0.1081;0.3581
2.8590;2.7500;0.1090;0.3590
2.8599;2.7500;0.1099;0.3599
2.8608;2.7500;0.1108;0.3608
2.8617;2.7500;0.1117;0.3617
2.8626;2.7500;0.1126;0.3626
2.8635;2.7500;0.1135;0.3635
2.8644;2.7500;0.1144;0.3644
2.8653;2.7500;0.1153;0.3653
2.8662;2.7500;0.1162;0.3662
2.8671;2.7500;0.1171;0.3671
2.8680;2.7500;0.1180;0.3680
2.8689;2.7500;0.1189;0.3689
2.8698;2.7500;0.1198;0.3698
2.8707;2.7500;0.1207;0.3707
2.8716;2.7500;0.1216;0.3716
2.8725;2.7500;0.1225;0.3725
2.8734;2.7500;0.1234;0.3734
2.8743;2.7500;0.1243;0.3743
2.8752;3.0000;0.1248;0.3748
2.8761;3.0000;0.1239;0.3739
2.8770;3.0000;0.1230;0.3730
2.8779;3.0000;0.1221;0.3721
2.8788;3.0000;0.1212;0.3712
2.8797;3.0000;0.1203;0.3703
2.8806;3.0000;0.1194;0.3694
2.8815;3.0000;0.1185;0.3685
2.8824;3.0000;0.1176;0.3676
2.8833;3.0000;0.1167;0.3667
2.8842;3.0000;0.1158;0.3658
2.8851;3.0000;0.1149;0.3649
2.8860;3.0000;0.1140;0.3640
2.8869;3.0000;0.1131;0.3631
2.8878;3.0000;0.1122;0.3622
2.8887;3.0000;0.1113;0.3613
2.8896;3.0000;0.1104;0.3604
2.8905;3.0000;0.1095;0.3595
2.8914;3.0000;0.1086;0.3586
2.8923;3.0000;0.1077;0.3577
2.8932;3.0000;0.1068;0.3568
2.8941;3.0000;0.1059;0.3559
2.8950;3.0000;0.1050;0.3550
2.8959;3.0000;0.1041;0.3541
2.8968;3.0000;0.1032;0.3532
2.8977;3.0000;0.1023;0.3523
2.8986;3.0000;0.1014;0.3514
2.8995;3.0000;0.1005;0.3505
2.9004;3.0000;0.0996;0.3496
2.9013;3.0000;0.0987;0.3487
2.9022;3.0000;0.0978;0.3478
2.9031;3.0000;0.0969;0.3469
2.9040;3.0000;0.0960;0.3460
2.9049;3.0000;0.0951;0.3451
2.9058;3.0000;0.0942;0.3442
2.9067;3.0000;0.0933;0.3433
2.9076;3.0000;0.0924;0.3424
2.9085;3.0000;0.0915;0.3415
2.9094;3.0000;0.0906;0.3406
2.9103;3.0000;0.0897;0.3397
2.9112;3.0000;0.0888;0.3388
2.9121;3.0000;0.0879;0.3379
2.9130;3.0000;0.0870;0.3370
2.9139;3.0000;0.0861;0.3361
2.9148;3.0000;0.0852;0.3352
2.9157;3.0000;0.0843;0.3343
2.9166;3.0000;0.0834;0.3334
2.9175;3.0000;0.0825;0.3325
2.9184;3.0000;0.0816;0.3316
2.9193;3.0000;0.0807;0.3307
2.9202;3.0000;0.0798;0.3298
2.9211;3.0000;0.0789;0.3289
2.9220;3.0000;0.0780;0.3280
2.9229;3.0000;0.0771;0.3271
2.9238;3.0000;0.0762;0.3262
2.9247;3.0000;0.0753;0.3253
2.9256;3.0000;0.0744;0.3244
2.9265;3.0000;0.0735;0.3235
2.9274;3.0000;0.0726;0.3226
2.9283;3.0000;0.0717;0.3217
2.9292;3.0000;0.0708;0.3208
2.9301;3.0000;0.0699;0.3199
2.9310;3.0000;0.0690;0.3190
2.9319;3.0000;0.0681;0.3181
2.9328;3.0000;0.0672;0.3172
2.9337;3.0000;0.0663;0.3163
2.9346;3.0000;0.0654;0.3154
2.9355;3.0000;0.0645;0.3145
2.9364;3.0000;0.0636;0.3136
2.9373;3.0000;0.0627;0.3127
2.9382;3.0000;0.0618;0.3118
2.9391;3.0000;0.0609;0.3109
2.9400;3.0000;0.0600;0.3100
2.9409;3.0000;0.0591;0.3091
2.9418;3.0000;0.0582;0.3082
2.9427;3.0000;0.0573;0.3073
2.9436;3.0000;0.0564;0.3064
2.9445;3.0000;0.0555;0.3055
2.9454;3.0000;0.0546;0.3046
2.9463;3.0000;0.0537;0.3037
2.9472;3.0000;0.0528;0.3028
2.9481;3.0000;0.0519;0.3019
2.9490;3.0000;0.0510;0.3010
2.9499;3.0000;0.0501;0.3001
2.9508;3.0000;0.0492;0.2992
2.9517;3.0000;0.0483;0.2983
2.9526;3.0000;0.0474;0.2974
2.9535;3.0000;0.0465;0.2965
2.9544;3.0000;0.0456;0.2956
2.9553;3.0000;0.0447;0.2947
2.9562;3.0000;0.0438;0.2938
2.9571;3.0000;0.0429;0.2929
2.9580;3.0000;0.0420;0.2920
2.9589;3.0000;0.0411;0.2911
2.9598;3.0000;0.0402;0.2902
2.9607;3.0000;0.0393;0.2893
2.9616;3.0000;0.0384;0.2884
2.9625;3.0000;0.0375;0.2875
2.9634;3.0000;0.0366;0.2866
2.9643;3.0000;0.0357;0.2857
2.9652;3.0000;0.0348;0.2848
2.9661;3.0000;0.0339;0.2839
2.9670;3.0000;0.0330;0.2830
2.9679;3.0000;0.0321;0.2821
2.9688;3.0000;0.0312;0.2812
2.9697;3.0000;0.0303;0.2803
2.9706;3.0000;0.0294;0.2794
2.9715;3.0000;0.0285;0.2785
2.9724;3.0000;0.0276;0.2776
2.9733;3.0000;0.0267;0.2767
2.9742;3.0000;0.0258;0.2758
2.9751;3.0000;0.0249;0.2749
2.9760;3.0000;0.0240;0.2740
2.9769;3.0000;0.0231;0.2731
2.9778;3.0000;0.0222;0.2722
2.9787;3.0000;0.0213;0.2713
2.9796;3.0000;0.0204;0.2704
2.9805;3.0000;0.0195;0.2695
2.9814;3.0000;0.0186;0.2686
2.9823;3.0000;0.0177;0.2677
2.9832;3.0000;0.0168;0.2668
2.9841;3.0000;0.0159;0.2659
2.9850;3.0000;0.0150;0.2650
2.9859;3.0000;0.0141;0.2641
2.9868;3.0000;0.0132;0.2632
2.9877;3.0000;0.0123;0.2623
2.9886;3.0000;0.0114;0.2614
2.9895;3.0000;0.0105;0.2605
2.9904;3.0000;0.0096;0.2596
2.9913;3.0000;0.0087;0.2587
2.9922;3.0000;0.0078;0.2578
2.9931;3.0000;0.0069;0.2569
2.9940;3.0000;0.0060;0.2560
2.9949;3.0000;0.0051;0.2551
2.9958;3.0000;0.0042;0.2542
2.9967;3.0000;0.0033;0.2533
2.9976;3.0000;0.0024;0.2524
2.9985;3.0000;0.0015;0.2515
2.9994;3.0000;0.0006;0.2506
3.0003;3.0000;0.0003;0.2497
3.0012;3.0000;0.0012;0.2488
3.0021;3.0000;0.0021;0.2479
3.0030;3.0000;0.0030;0.2470
3.0039;3.0000;0.0039;0.2461
3.0048;3.0000;0.0048;0.2452
3.0057;3.0000;0.0057;0.2443
3.0066;3.0000;0.0066;0.2434
3.0075;3.0000;0.0075;0.2425
3.0084;3.0000;0.0084;0.2416
3.0093;3.0000;0.0093;0.2407
3.0102;3.0000;0.0102;0.2398
3.0111;3.0000;0.0111;0.2389
3.0120;3.0000;0.0120;0.2380
3.0129;3.0000;0.0129;0.2371
3.0138;3.0000;0.0138;0.2362
3.0147;3.0000;0.0147;0.2353
3.0156;3.0000;0.0156;0.2344
3.0165;3.0000;0.0165;0.2335
3.0174;3.0000;0.0174;0.2326
3.0183;3.0000;0.0183;0.2317
3.0192;3.0000;0.0192;0.2308
3.0201;3.0000;0.0201;0.2299
3.0210;3.0000;0.0210;0.2290
3.0219;3.0000;0.0219;0.2281
3.0228;3.0000;0.0228;0.2272
3.0237;3.0000;0.0237;0.2263
3.0246;3.0000;0.0246;0.2254
3.0255;3.0000;0.0255;0.2245
3.0264;3.0000;0.0264;0.2236
3.0273;3.0000;0.0273;0.2227
3.0282;3.0000;0.0282;0.2218
3.0291;3.0000;0.0291;0.2209
3.0300;3.0000;0.0300;0.2200
3.0309;3.0000;0.0309;0.2191
3.0318;3.0000;0.0318;0.2182
3.0327;3.0000;0.0327;0.2173
3.0336;3.0000;0.0336;0.2164
3.0345;3.0000;0.0345;0.2155
3.0354;3.0000;0.0354;0.2146
3.0363;3.0000;0.0363;0.2137
3.0372;3.0000;0.0372;0.2128
3.0381;3.0000;0.0381;0.2119
3.0390;3.0000;0.0390;0.2110
3.0399;3.0000;0.0399;0.2101
3.0408;3.0000;0.0408;0.2092
3.0417;3.0000;0.0417;0.2083
3.0426;3.0000;0.0426;0.2074
3.0435;3.0000;0.0435;0.2065
3.0444;3.0000;0.0444;0.2056
3.0453;3.0000;0.0453;0.2047
3.0462;3.0000;0.0462;0.2038
3.0471;3.0000;0.0471;0.2029
3.0480;3.0000;0.0480;0.2020
3.0489;3.0000;0.0489;0.2011
3.0498;3.0000;0.0498;0.2002
3.0507;3.0000;0.0507;0.1993
3.0516;3.0000;0.0516;0.1984
3.0525;3.0000;0.0525;0.1975
3.0534;3.0000;0.0534;0.1966
3.0543;3.0000;0.0543;0.1957
3.0552;3.0000;0.0552;0.1948
3.0561;3.0000;0.0561;0.1939
3.0570;3.0000;0.0570;0.1930
3.0579;3.0000;0.0579;0.1921
3.0588;3.0000;0.0588;0.1912
3.0597;3.0000;0.0597;0.1903
3.0606;3.0000;0.0606;0.1894
3.0615;3.0000;0.0615;0.1885
3.0624;3.0000;0.0624;0.1876
3.0633;3.0000;0.0633;0.1867
3.0642;3.0000;0.0642;0.1858
3.0651;3.0000;0.0651;0.1849
3.0660;3.0000;0.0660;0.1840
3.0669;3.0000;0.0669;0.1831
3.0678;3.0000;0.0678;0.1822
3.0687;3.0000;0.0687;0.1813
3.0696;3.0000;0.0696;0.1804
3.0705;3.0000;0.0705;0.1795
3.0714;3.0000;0.0714;0.1786
3.0723;3.0000;0.0723;0.1777
3.0732;3.0000;0.0732;0.1768
3.0741;3.0000;0.0741;0.1759
3.0750;3.0000;0.0750;0.1750
3.0759;3.0000;0.0759;0.1741
3.0768;3.0000;0.0768;0.1732
3.0777;3.0000;0.0777;0.1723
3.0786;3.0000;0.0786;0.1714
3.0795;3.0000;0.0795;0.1705
3.0804;3.0000;0.0804;0.1696
3.0813;3.0000;0.0813;0.1687
3.0822;3.0000;0.0822;0.1678
3.0831;3.0000;0.0831;0.1669
3.0840;3.0000;0.0840;0.1660
3.0849;3.0000;0.0849;0.1651
3.0858;3.0000;0.0858;0.1642
3.0867;3.0000;0.0867;0.1633
3.0876;3.0000;0.0876;0.1624
3.0885;3.0000;0.0885;0.1615
3.0894;3.0000;0.0894;0.1606
3.0903;3.0000;0.0903;0.1597
3.0912;3.0000;0.0912;0.1588
3.0921;3.0000;0.0921;0.1579
3.0930;3.0000;0.0930;0.1570
3.0939;3.0000;0.0939;0.1561
3.0948;3.0000;0.0948;0.1552
3.0957;3.0000;0.0957;0.1543
3.0966;3.0000;0.0966;0.1534
3.0975;3.0000;0.0975;0.1525
3.0984;3.0000;0.0984;0.1516
3.0993;3.0000;0.0993;0.1507
3.1002;3.0000;0.1002;0.1498
3.1011;3.0000;0.1011;0.1489
3.1020;3.0000;0.1020;0.1480
3.1029;3.0000;0.1029;0.1471
3.1038;3.0000;0.1038;0.1462
3.1047;3.0000;0.1047;0.1453
3.1056;3.0000;0.1056;0.1444
3.1065;3.0000;0.1065;0.1435
3.1074;3.0000;0.1074;0.1426
3.1083;3.0000;0.1083;0.1417
3.1092;3.0000;0.1092;0.1408
3.1101;3.0000;0.1101;0.1399
3.1110;3.0000;0.1110;0.1390
3.1119;3.0000;0.1119;0.1381
3.1128;3.0000;0.1128;0.1372
3.1137;3.0000;0.1137;0.1363
3.1146;3.0000;0.1146;0.1354
3.1155;3.0000;0.1155;0.1345
3.1164;3.0000;0.1164;0.1336
3.1173;3.0000;0.1173;0.1327
3.1182;3.0000;0.1182;0.1318
3.1191;3.0000;0.1191;0.1309
3.1200;3.0000;0.1200;0.1300
3.1209;3.0000;0.1209;0.1291
3.1218;3.0000;0.1218;0.1282
3.1227;3.0000;0.1227;0.1273
3.1236;3.0000;0.1236;0.1264
3.1245;3.0000;0.1245;0.1255
3.1254;3.2500;0.1246;0.1254
3.1263;3.2500;0.1237;0.1263
3.1272;3.2500;0.1228;0.1272
3.1281;3.2500;0.1219;0.1281
3.1290;3.2500;0.1210;0.1290
3.1299;3.2500;0.1201;0.1299
3.1308;3.2500;0.1192;0.1308
3.1317;3.2500;0.1183;0.1317
3.1326;3.2500;0.1174;0.1326
3.1335;3.2500;0.1165;0.1335
3.1344;3.2500;0.1156;0.1344
3.1353;3.2500;0.1147;0.1353
3.1362;3.2500;0.1138;0.1362
3.1371;3.2500;0.1129;0.1371
3.1380;3.2500;0.1120;0.1380
3.1389;3.2500;0.1111;0.1389
3.1398;3.2500;0.1102;0.1398
3.1407;3.2500;0.1093;0.1407
3.1416;3.2500;0.1084;0.1416
3.1425;3.2500;0.1075;0.1425
3.1434;3.2500;0.1066;0.1434
3.1443;3.2500;0.1057;0.1443
3.1452;3.2500;0.1048;0.1452
3.1461;3.2500;0.1039;0.1461
3.1470;3.2500;0.1030;0.1470
3.1479;3.2500;0.1021;0.1479
3.1488;3.2500;0.1012;0.1488
3.1497;3.2500;0.1003;0.1497
3.1506;3.2500;0.0994;0.1506
3.1515;3.2500;0.0985;0.1515
3.1524;3.2500;0.0976;0.1524
3.1533;3.2500;0.0967;0.1533
3.1542;3.2500;0.0958;0.1542
3.1551;3.2500;0.0949;0.1551
3.1560;3.2500;0.0940;0.1560
3.1569;3.2500;0.0931;0.1569
3.1578;3.2500;0.0922;0.1578
3.1587;3.2500;0.0913;0.1587
3.1596;3.2500;0.0904;0.1596
3.1605;3.2500;0.0895;0.1605
3.1614;3.2500;0.0886;0.1614
3.1623;3.2500;0.0877;0.1623
3.1632;3.2500;0.0868;0.1632
3.1641;3.2500;0.0859;0.1641
3.1650;3.2500;0.0850;0.1650
3.1659;3.2500;0.0841;0.1659
3.1668;3.2500;0.0832;0.1668
3.1677;3.2500;0.0823;0.1677
3.1686;3.2500;0.0814;0.1686
3.1695;3.2500;0.0805;0.1695
3.1704;3.2500;0.0796;0.1704
3.1713;3.2500;0.0787;0.1713
3.1722;3.2500;0.0778;0.1722
3.1731;3.2500;0.0769;0.1731
3.1740;3.2500;0.0760;0.1740
3.1749;3.2500;0.0751;0.1749
3.1758;3.2500;0.0742;0.1758
3.1767;3.2500;0.0733;0.1767
3.1776;3.2500;0.0724;0.1776
3.1785;3.2500;0.0715;0.1785
3.1794;3.2500;0.0706;0.1794
3.1803;3.2500;0.0697;0.1803
3.1812;3.2500;0.0688;0.1812
3.1821;3.2500;0.0679;0.1821
3.1830;3.2500;0.0670;0.1830
3.1839;3.2500;0.0661;0.1839
3.1848;3.2500;0.0652;0.1848
3.1857;3.2500;0.0643;0.1857
3.1866;3.2500;0.0634;0.1866
3.1875;3.2500;0.0625;0.1875
3.1884;3.2500;0.0616;0.1884
3.1893;3.2500;0.0607;0.1893
3.1902;3.2500;0.0598;0.1902
3.1911;3.2500;0.0589;0.1911
3.1920;3.2500;0.0580;0.1920
3.1929;3.2500;0.0571;0.1929
3.1938;3.2500;0.0562;0.1938
3.1947;3.2500;0.0553;0.1947
3.1956;3.2500;0.0544;0.1956
3.1965;3.2500;0.0535;0.1965
3.1974;3.2500;0.0526;0.1974
3.1983;3.2500;0.0517;0.1983
3.1992;3.2500;0.0508;0.1992
3.2001;3.2500;0.0499;0.2001
3.2010;3.2500;0.0490;0.2010
3.2019;3.2500;0.0481;0.2019
3.2028;3.2500;0.0472;0.2028
3.2037;3.2500;0.0463;0.2037
3.2046;3.2500;0.0454;0.2046
3.2055;3.2500;0.0445;0.2055
3.2064;3.2500;0.0436;0.2064
3.2073;3.2500;0.0427;0.2073
3.2082;3.2500;0.0418;0.2082
3.2091;3.2500;0.0409;0.2091
3.2100;3.2500;0.0400;0.2100
3.2109;3.2500;0.0391;0.2109
3.2118;3.2500;0.0382;0.2118
3.2127;3.2500;0.0373;0.2127
3.2136;3.2500;0.0364;0.2136
3.2145;3.2500;0.0355;0.2145
3.2154;3.2500;0.0346;0.2154
3.2163;3.2500;0.0337;0.2163
3.2172;3.2500;0.0328;0.2172
3.2181;3.2500;0.0319;0.2181
3.2190;3.2500;0.0310;0.2190
3.2199;3.2500;0.0301;0.2199
3.2208;3.2500;0.0292;0.2208
3.2217;3.2500;0.0283;0.2217
3.2226;3.2500;0.0274;0.2226
3.2235;3.2500;0.0265;0.2235
3.2244;3.2500;0.0256;0.2244
3.2253;3.2500;0.0247;0.2253
3.2262;3.2500;0.0238;0.2262
3.2271;3.2500;0.0229;0.2271
3.2280;3.2500;0.0220;0.2280
3.2289;3.2500;0.0211;0.2289
3.2298;3.2500;0.0202;0.2298
3.2307;3.2500;0.0193;0.2307
3.2316;3.2500;0.0184;0.2316
3.2325;3.2500;0.0175;0.2325
3.2334;3.2500;0.0166;0.2334
3.2343;3.2500;0.0157;0.2343
3.2352;3.2500;0.0148;0.2352
3.2361;3.2500;0.0139;0.2361
3.2370;3.2500;0.0130;0.2370
3.2379;3.2500;0.0121;0.2379
3.2388;3.2500;0.0112;0.2388
3.2397;3.2500;0.0103;0.2397
3.2406;3.2500;0.0094;0.2406
3.2415;3.2500;0.0085;0.2415
3.2424;3.2500;0.0076;0.2424
3.2433;3.2500;0.0067;0.2433
3.2442;3.2500;0.0058;0.2442
3.2451;3.2500;0.0049;0.2451
3.2460;3.2500;0.0040;0.2460
3.2469;3.2500;0.0031;0.2469
3.2478;3.2500;0.0022;0.2478
3.2487;3.2500;0.0013;0.2487
3.2496;3.2500;0.0004;0.2496
3.2506;3.2500;0.0006;0.2506
3.2515;3.2500;0.0015;0.2515
3.2524;3.2500;0.0024;0.2524
3.2533;3.2500;0.0033;0.2533
3.2542;3.2500;0.0042;0.2542
3.2551;3.2500;0.0051;0.2551
3.2560;3.2500;0.0060;0.2560
3.2569;3.2500;0.0069;0.2569
3.2578;3.2500;0.0078;0.2578
3.2587;3.2500;0.0087;0.2587
3.2596;3.2500;0.0096;0.2596
3.2605;3.2500;0.0105;0.2605
3.2614;3.2500;0.0114;0.2614
3.2623;3.2500;0.0123;0.2623
3.2632;3.2500;0.0132;0.2632
3.2641;3.2500;0.0141;0.2641
3.2650;3.2500;0.0150;0.2650
3.2659;3.2500;0.0159;0.2659
3.2668;3.2500;0.0168;0.2668
3.2677;3.2500;0.0177;0.2677
3.2686;3.2500;0.0186;0.2686
3.2695;3.2500;0.0195;0.2695
3.2704;3.2500;0.0204;0.2704
3.2713;3.2500;0.0213;0.2713
3.2722;3.2500;0.0222;0.2722
3.2731;3.2500;0.0231;0.2731
3.2740;3.2500;0.0240;0.2740
3.2749;3.2500;0.0249;0.2749
3.2758;3.2500;0.0258;0.2758
3.2767;3.2500;0.0267;0.2767
3.2776;3.2500;0.0276;0.2776
3.2785;3.2500;0.0285;0.2785
3.2794;3.2500;0.0294;0.2794
3.2803;3.2500;0.0303;0.2803
3.2812;3.2500;0.0312;0.2812
3.2821;3.2500;0.0321;0.2821
3.2830;3.2500;0.0330;0.2830
3.2839;3.2500;0.0339;0.2839
3.2848;3.2500;0.0348;0.2848
3.2857;3.2500;0.0357;0.2857
3.2866;3.2500;0.0366;0.2866
3.2875;3.2500;0.0375;0.2875
3.2884;3.2500;0.0384;0.2884
3.2893;3.2500;0.0393;0.2893
3.2902;3.2500;0.0402;0.2902
3.2911;3.2500;0.0411;0.2911
3.2920;3.2500;0.0420;0.2920
3.2929;3.2500;0.0429;0.2929
3.2938;3.2500;0.0438;0.2938
3.2947;3.2500;0.0447;0.2947
3.2956;3.2500;0.0456;0.2956
3.2965;3.2500;0.0465;0.2965
3.2974;3.2500;0.0474;0.2974
3.2983;3.2500;0.0483;0.2983
3.2992;3.2500;0.0492;0.2992
3.3001;3.2500;0.0501;0.3001
3.3010;3.2500;0.0510;0.3010
3.3019;3.2500;0.0519;0.3019
3.3028;3.2500;0.0528;0.3028
3.3037;3.2500;0.0537;0.3037
3.3046;3.2500;0.0546;0.3046
3.3055;3.2500;0.0555;0.3055
3.3064;3.2500;0.0564;0.3064
3.3073;3.2500;0.0573;0.3073
3.3082;3.2500;0.0582;0.3082
3.3091;3.2500;0.0591;0.3091
3.3100;3.2500;0.0600;0.3100
3.3109;3.2500;0.0609;0.3109
3.3118;3.2500;0.0618;0.3118
3.3127;3.2500;0.0627;0.3127
3.3136;3.2500;0.0636;0.3136
3.3145;3.2500;0.0645;0.3145
3.3154;3.2500;0.0654;0.3154
3.3163;3.2500;0.0663;0.3163
3.3172;3.2500;0.0672;0.3172
3.3181;3.2500;0.0681;0.3181
3.3190;3.2500;0.0690;0.3190
3.3199;3.2500;0.0699;0.3199
3.3208;3.2500;0.0708;0.3208
3.3217;3.2500;0.0717;0.3217
3.3226;3.2500;0.0726;0.3226
3.3235;3.2500;0.0735;0.3235
3.3244;3.2500;0.0744;0.3244
3.3253;3.2500;0.0753;0.3253
3.3262;3.2500;0.0762;0.3262
3.3271;3.2500;0.0771;0.3271
3.3280;3.2500;0.0780;0.3280
3.3289;3.2500;0.0789;0.3289
3.3298;3.2500;0.0798;0.3298
3.3307;3.2500;0.0807;0.3307
3.3316;3.2500;0.0816;0.3316
3.3325;3.2500;0.0825;0.3325
3.3334;3.2500;0.0834;0.3334
3.3343;3.2500;0.0843;0.3343
3.3352;3.2500;0.0852;0.3352
3.3361;3.2500;0.0861;0.3361
3.3370;3.2500;0.0870;0.3370
3.3379;3.2500;0.0879;0.3379
3.3388;3.2500;0.0888;0.3388
3.3397;3.2500;0.0897;0.3397
3.3406;3.2500;0.0906;0.3406
3.3415;3.2500;0.0915;0.3415
3.3424;3.2500;0.0924;0.3424
3.3433;3.2500;0.0933;0.3433
3.3442;3.2500;0.0942;0.3442
3.3451;3.2500;0.0951;0.3451
3.3460;3.2500;0.0960;0.3460
3.3469;3.2500;0.0969;0.3469
3.3478;3.2500;0.0978;0.3478
3.3487;3.2500;0.0987;0.3487
3.3496;3.2500;0.0996;0.3496
3.3505;3.2500;0.1005;0.3505
3.3514;3.2500;0.1014;0.3514
3.3523;3.2500;0.1023;0.3523
3.3532;3.2500;0.1032;0.3532
3.3541;3.2500;0.1041;0.3541
3.3550;3.2500;0.1050;0.3550
3.3559;3.2500;0.1059;0.3559
3.3568;3.2500;0.1068;0.3568
3.3577;3.2500;0.1077;0.3577
3.3586;3.2500;0.1086;0.3586
3.3595;3.2500;0.1095;0.3595
3.3604;3.2500;0.1104;0.3604
3.3613;3.2500;0.1113;0.3613
3.3622;3.2500;0.1122;0.3622
3.3631;3.2500;0.1131;0.3631
3.3640;3.2500;0.1140;0.3640
3.3649;3.2500;0.1149;0.3649
3.3658;3.2500;0.1158;0.3658
3.3667;3.2500;0.1167;0.3667
3.3676;3.2500;0.1176;0.3676
3.3685;3.2500;0.1185;0.3685
3.3694;3.2500;0.1194;0.3694
3.3703;3.2500;0.1203;0.3703
3.3712;3.2500;0.1212;0.3712
3.3721;3.2500;0.1221;0.3721
3.3730;3.2500;0.1230;0.3730
3.3739;3.2500;0.1239;0.3739
3.3748;3.2500;0.1248;0.3748
3.3757;3.5000;0.1243;0.3743
3.3766;3.5000;0.1234;0.3734
3.3775;3.5000;0.1225;0.3725
3.3784;3.5000;0.1216;0.3716
3.3793;3.5000;0.1207;0.3707
3.3802;3.5000;0.1198;0.3698
3.3811;3.5000;0.1189;0.3689
3.3820;3.5000;0.1180;0.3680
3.3829;3.5000;0.1171;0.3671
3.3838;3.5000;0.1162;0.3662
3.3847;3.5000;0.1153;0.3653
3.3856;3.5000;0.1144;0.3644
3.3865;3.5000;0.1135;0.3635
3.3874;3.5000;0.1126;0.3626
3.3883;3.5000;0.1117;0.3617
3.3892;3.5000;0.1108;0.3608
3.3901;3.5000;0.1099;0.3599
3.3910;3.5000;0.1090;0.3590
3.3919;3.5000;0.1081;0.3581
3.3928;3.5000;0.1072;0.3572
3.3937;3.5000;0.1063;0.3563
3.3946;3.5000;0.1054;0.3554
3.3955;3.5000;0.1045;0.3545
3.3964;3.5000;0.1036;0.3536
3.3973;3.5000;0.1027;0.3527
3.3982;3.5000;0.1018;0.3518
3.3991;3.5000;0.1009;0.3509
3.4000;3.5000;0.1000;0.3500
3.4009;3.5000;0.0991;0.3491
3.4018;3.5000;0.0982;0.3482
3.4027;3.5000;0.0973;0.3473
3.4036;3.5000;0.0964;0.3464
3.4045;3.5000;0.0955;0.3455
3.4054;3.5000;0.0946;0.3446
3.4063;3.5000;0.0937;0.3437
3.4072;3.5000;0.0928;0.3428
3.4081;3.5000;0.0919;0.3419
3.4090;3.5000;0.0910;0.3410
3.4099;3.5000;0.0901;0.3401
3.4108;3.5000;0.0892;0.3392
3.4117;3.5000;0.0883;0.3383
3.4126;3.5000;0.0874;0.3374
3.4135;3.5000;0.0865;0.3365
3.4144;3.5000;0.0856;0.3356
3.4153;3.5000;0.0847;0.3347
3.4162;3.5000;0.0838;0.3338
3.4171;3.5000;0.0829;0.3329
3.4180;3.5000;0.0820;0.3320
3.4189;3.5000;0.0811;0.3311
3.4198;3.5000;0.0802;0.3302
3.4207;3.5000;0.0793;0.3293
3.4216;3.5000;0.0784;0.3284
3.4225;3.5000;0.0775;0.3275
3.4234;3.5000;0.0766;0.3266
3.4243;3.5000;0.0757;0.3257
3.4252;3.5000;0.0748;0.3248
3.4261;3.5000;0.0739;0.3239
3.4270;3.5000;0.0730;0.3230
3.4279;3.5000;0.0721;0.3221
3.4288;3.5000;0.0712;0.3212
3.4297;3.5000;0.0703;0.3203
3.4306;3.5000;0.0694;0.3194
3.4315;3.5000;0.0685;0.3185
3.4324;3.5000;0.0676;0.3176
3.4333;3.5000;0.0667;0.3167
3.4342;3.5000;0.0658;0.3158
3.4351;3.5000;0.0649;0.3149
3.4360;3.5000;0.0640;0.3140
3.4369;3.5000;0.0631;0.3131
3.4378;3.5000;0.0622;0.3122
3.4387;3.5000;0.0613;0.3113
3.4396;3.5000;0.0604;0.3104
3.4405;3.5000;0.0595;0.3095
3.4414;3.5000;0.0586;0.3086
3.4423;3.5000;0.0577;0.3077
3.4432;3.5000;0.0568;0.3068
3.4441;3.5000;0.0559;0.3059
3.4450;3.5000;0.0550;0.3050
3.4459;3.5000;0.0541;0.3041
3.4468;3.5000;0.0532;0.3032
3.4477;3.5000;0.0523;0.3023
3.4486;3.5000;0.0514;0.3014
3.4495;3.5000;0.0505;0.3005
3.4504;3.5000;0.0496;0.2996
3.4513;3.5000;0.0487;0.2987
3.4522;3.5000;0.0478;0.2978
3.4531;3.5000;0.0469;0.2969
3.4540;3.5000;0.0460;0.2960
3.4549;3.5000;0.0451;0.2951
3.4558;3.5000;0.0442;0.2942
3.4567;3.5000;0.0433;0.2933
3.4576;3.5000;0.0424;0.2924
3.4585;3.5000;0.0415;0.2915
3.4594;3.5000;0.0406;0.2906
3.4603;3.5000;0.0397;0.2897
3.4612;3.5000;0.0388;0.2888
3.4621;3.5000;0.0379;0.2879
3.4630;3.5000;0.0370;0.2870
3.4639;3.5000;0.0361;0.2861
3.4648;3.5000;0.0352;0.2852
3.4657;3.5000;0.0343;0.2843
3.4666;3.5000;0.0334;0.2834
3.4675;3.5000;0.0325;0.2825
3.4684;3.5000;0.0316;0.2816
3.4693;3.5000;0.0307;0.2807
3.4702;3.5000;0.0298;0.2798
3.4711;3.5000;0.0289;0.2789
3.4720;3.5000;0.0280;0.2780
3.4729;3.5000;0.0271;0.2771
3.4738;3.5000;0.0262;0.2762
3.4747;3.5000;0.0253;0.2753
3.4756;3.5000;0.0244;0.2744
3.4765;3.5000;0.0235;0.2735
3.4774;3.5000;0.0226;0.2726
3.4783;3.5000;0.0217;0.2717
3.4792;3.5000;0.0208;0.2708
3.4801;3.5000;0.0199;0.2699
3.4810;3.5000;0.0190;0.2690
3.4819;3.5000;0.0181;0.2681
3.4828;3.5000;0.0172;0.2672
3.4837;3.5000;0.0163;0.2663
3.4846;3.5000;0.0154;0.2654
3.4855;3.5000;0.0145;0.2645
3.4864;3.5000;0.0136;0.2636
3.4873;3.5000;0.0127;0.2627
3.4882;3.5000;0.0118;0.2618
3.4891;3.5000;0.0109;0.2609
3.4900;3.5000;0.0100;0.2600
3.4909;3.5000;0.0091;0.2591
3.4918;3.5000;0.0082;0.2582
3.4927;3.5000;0.0073;0.2573
3.4936;3.5000;0.0064;0.2564
3.4945;3.5000;0.0055;0.2555
3.4954;3.5000;0.0046;0.2546
3.4963;3.5000;0.0037;0.2537
3.4972;3.5000;0.0028;0.2528
3.4981;3.5000;0.0019;0.2519
3.4990;3.5000;0.0010;0.2510
3.4999;3.5000;0.0001;0.2501
3.5008;3.5000;0.0008;0.2492
3.5017;3.5000;0.0017;0.2483
3.5026;3.5000;0.0026;0.2474
3.5035;3.5000;0.0035;0.2465
3.5044;3.5000;0.0044;0.2456
3.5053;3.5000;0.0053;0.2447
3.5062;3.5000;0.0062;0.2438
3.5071;3.5000;0.0071;0.2429
3.5080;3.5000;0.0080;0.2420
3.5089;3.5000;0.0089;0.2411
3.5098;3.5000;0.0098;0.2402
3.5107;3.5000;0.0107;0.2393
3.5116;3.5000;0.0116;0.2384
3.5125;3.5000;0.0125;0.2375
3.5134;3.5000;0.0134;0.2366
3.5143;3.5000;0.0143;0.2357
3.5152;3.5000;0.0152;0.2348
3.5161;3.5000;0.0161;0.2339
3.5170;3.5000;0.0170;0.2330
3.5179;3.5000;0.0179;0.2321
3.5188;3.5000;0.0188;0.2312
3.5197;3.5000;0.0197;0.2303
3.5206;3.5000;0.0206;0.2294
3.5215;3.5000;0.0215;0.2285
3.5224;3.5000;0.0224;0.2276
3.5233;3.5000;0.0233;0.2267
3.5242;3.5000;0.0242;0.2258
3.5251;3.5000;0.0251;0.2249
3.5260;3.5000;0.0260;0.2240
3.5269;3.5000;0.0269;0.2231
3.5278;3.5000;0.0278;0.2222
3.5287;3.5000;0.0287;0.2213
3.5296;3.5000;0.0296;0.2204
3.5305;3.5000;0.0305;0.2195
3.5314;3.5000;0.0314;0.2186
3.5323;3.5000;0.0323;0.2177
3.5332;3.5000;0.0332;0.2168
3.5341;3.5000;0.0341;0.2159
3.5350;3.5000;0.0350;0.2150
3.5359;3.5000;0.0359;0.2141
3.5368;3.5000;0.0368;0.2132
3.5377;3.5000;0.0377;0.2123
3.5386;3.5000;0.0386;0.2114
3.5395;3.5000;0.0395;0.2105
3.5404;3.5000;0.0404;0.2096
3.5413;3.5000;0.0413;0.2087
3.5422;3.5000;0.0422;0.2078
3.5431;3.5000;0.0431;0.2069
3.5440;3.5000;0.0440;0.2060
3.5449;3.5000;0.0449;0.2051
3.5458;3.5000;0.0458;0.2042
3.5467;3.5000;0.0467;0.2033
3.5476;3.5000;0.0476;0.2024
3.5485;3.5000;0.0485;0.2015
3.5494;3.5000;0.0494;0.2006
3.5503;3.5000;0.0503;0.1997
3.5512;3.5000;0.0512;0.1988
3.5521;3.5000;0.0521;0.1979
3.5530;3.5000;0.0530;0.1970
3.5539;3.5000;0.0539;0.1961
3.5548;3.5000;0.0548;0.1952
3.5557;3.5000;0.0557;0.1943
3.5566;3.5000;0.0566;0.1934
3.5575;3.5000;0.0575;0.1925
3.5584;3.5000;0.0584;0.1916
3.5593;3.5000;0.0593;0.1907
3.5602;3.5000;0.0602;0.1898
3.5611;3.5000;0.0611;0.1889
3.5620;3.5000;0.0620;0.1880
3.5629;3.5000;0.0629;0.1871
3.5638;3.5000;0.0638;0.1862
3.5647;3.5000;0.0647;0.1853
3.5656;3.5000;0.0656;0.1844
3.5665;3.5000;0.0665;0.1835
3.5674;3.5000;0.0674;0.1826
3.5683;3.5000;0.0683;0.1817
3.5692;3.5000;0.0692;0.1808
3.5701;3.5000;0.0701;0.1799
3.5710;3.5000;0.0710;0.1790
3.5719;3.5000;0.0719;0.1781
3.5728;3.5000;0.0728;0.1772
3.5737;3.5000;0.0737;0.1763
3.5746;3.5000;0.0746;0.1754
3.5755;3.5000;0.0755;0.1745
3.5764;3.5000;0.0764;0.1736
3.5773;3.5000;0.0773;0.1727
3.5782;3.5000;0.0782;0.1718
3.5791;3.5000;0.0791;0.1709
3.5800;3.5000;0.0800;0.1700
3.5809;3.5000;0.0809;0.1691
3.5818;3.5000;0.0818;0.1682
3.5827;3.5000;0.0827;0.1673
3.5836;3.5000;0.0836;0.1664
3.5845;3.5000;0.0845;0.1655
3.5854;3.5000;0.0854;0.1646
3.5863;3.5000;0.0863;0.1637
3.5872;3.5000;0.0872;0.1628
3.5881;3.5000;0.0881;0.1619
3.5890;3.5000;0.0890;0.1610
3.5899;3.5000;0.0899;0.1601
3.5908;3.5000;0.0908;0.1592
3.5917;3.5000;0.0917;0.1583
3.5926;3.5000;0.0926;0.1574
3.5935;3.5000;0.0935;0.1565
3.5944;3.5000;0.0944;0.1556
3.5953;3.5000;0.0953;0.1547
3.5962;3.5000;0.0962;0.1538
3.5971;3.5000;0.0971;0.1529
3.5980;3.5000;0.0980;0.1520
3.5989;3.5000;0.0989;0.1511
3.5998;3.5000;0.0998;0.1502
3.6007;3.5000;0.1007;0.1493
3.6016;3.5000;0.1016;0.1484
3.6025;3.5000;0.1025;0.1475
3.6034;3.5000;0.1034;0.1466
3.6043;3.5000;0.1043;0.1457
3.6052;3.5000;0.1052;0.1448
3.6061;3.5000;0.1061;0.1439
3.6070;3.5000;0.1070;0.1430
3.6079;3.5000;0.1079;0.1421
3.6088;3.5000;0.1088;0.1412
3.6097;3.5000;0.1097;0.1403
3.6106;3.5000;0.1106;0.1394
3.6115;3.5000;0.1115;0.1385
3.6124;3.5000;0.1124;0.1376
3.6133;3.5000;0.1133;0.1367
3.6142;3.5000;0.1142;0.1358
3.6151;3.5000;0.1151;0.1349
3.6160;3.5000;0.1160;0.1340
3.6169;3.5000;0.1169;0.1331
3.6178;3.5000;0.1178;0.1322
3.6187;3.5000;0.1187;0.1313
3.6196;3.5000;0.1196;0.1304
3.6205;3.5000;0.1205;0.1295
3.6214;3.5000;0.1214;0.1286
3.6223;3.5000;0.1223;0.1277
3.6232;3.5000;0.1232;0.1268
3.6241;3.5000;0.1241;0.1259
3.6250;3.7500;0.1250;0.1250
3.6259;3.7500;0.1241;0.1259
3.6268;3.7500;0.1232;0.1268
3.6277;3.7500;0.1223;0.1277
3.6286;3.7500;0.1214;0.1286
3.6295;3.7500;0.1205;0.1295
3.6304;3.7500;0.1196;0.1304
3.6313;3.7500;0.1187;0.1313
3.6322;3.7500;0.1178;0.1322
3.6331;3.7500;0.1169;0.1331
3.6340;3.7500;0.1160;0.1340
3.6349;3.7500;0.1151;0.1349
3.6358;3.7500;0.1142;0.1358
3.6367;3.7500;0.1133;0.1367
3.6376;3.7500;0.1124;0.1376
3.6385;3.7500;0.1115;0.1385
3.6394;3.7500;0.1106;0.1394
3.6403;3.7500;0.1097;0.1403
3.6412;3.7500;0.1088;0.1412
3.6421;3.7500;0.1079;0.1421
3.6430;3.7500;0.1070;0.1430
3.6439;3.7500;0.1061;0.1439
3.6448;3.7500;0.1052;0.1448
3.6457;3.7500;0.1043;0.1457
3.6466;3.7500;0.1034;0.1466
3.6475;3.7500;0.1025;0.1475
3.6484;3.7500;0.1016;0.1484
3.6493;3.7500;0.1007;0.1493
3.6502;3.7500;0.0998;0.1502
3.6511;3.7500;0.0989;0.1511
3.6520;3.7500;0.0980;0.1520
3.6529;3.7500;0.0971;0.1529
3.6538;3.7500;0.0962;0.1538
3.6547;3.7500;0.0953;0.1547
3.6556;3.7500;0.0944;0.1556
3.6565;3.7500;0.0935;0.1565
3.6574;3.7500;0.0926;0.1574
3.6583;3.7500;0.0917;0.1583
3.6592;3.7500;0.0908;0.1592
3.6601;3.7500;0.0899;0.1601
3.6610;3.7500;0.0890;0.1610
3.6619;3.7500;0.0881;0.1619
3.6628;3.7500;0.0872;0.1628
3.6637;3.7500;0.0863;0.1637
3.6646;3.7500;0.0854;0.1646
3.6655;3.7500;0.0845;0.1655
3.6664;3.7500;0.0836;0.1664
3.6673;3.7500;0.0827;0.1673
3.6682;3.7500;0.0818;0.1682
3.6691;3.7500;0.0809;0.1691
3.6700;3.7500;0.0800;0.1700
3.6709;3.7500;0.0791;0.1709
3.6718;3.7500;0.0782;0.1718
3.6727;3.7500;0.0773;0.1727
3.6736;3.7500;0.0764;0.1736
3.6745;3.7500;0.0755;0.1745
3.6754;3.7500;0.0746;0.1754
3.6763;3.7500;0.0737;0.1763
3.6772;3.7500;0.0728;0.1772
3.6781;3.7500;0.0719;0.1781
3.6790;3.7500;0.0710;0.1790
3.6799;3.7500;0.0701;0.1799
3.6808;3.7500;0.0692;0.1808
3.6817;3.7500;0.0683;0.1817
3.6826;3.7500;0.0674;0.1826
3.6835;3.7500;0.0665;0.1835
3.6844;3.7500;0.0656;0.1844
3.6853;3.7500;0.0647;0.1853
3.6862;3.7500;0.0638;0.1862
3.6871;3.7500;0.0629;0.1871
3.6880;3.7500;0.0620;0.1880
3.6889;3.7500;0.0611;0.1889
3.6898;3.7500;0.0602;0.1898
3.6907;3.7500;0.0593;0.1907
3.6916;3.7500;0.0584;0.1916
3.6925;3.7500;0.0575;0.1925
3.6934;3.7500;0.0566;0.1934
3.6943;3.7500;0.0557;0.1943
3.6952;3.7500;0.0548;0.1952
3.6961;3.7500;0.0539;0.1961
3.6970;3.7500;0.0530;0.1970
3.6979;3.7500;0.0521;0.1979
3.6988;3.7500;0.0512;0.1988
3.6997;3.7500;0.0503;0.1997
3.7006;3.7500;0.0494;0.2006
3.7015;3.7500;0.0485;0.2015
3.7024;3.7500;0.0476;0.2024
3.7033;3.7500;0.0467;0.2033
3.7042;3.7500;0.0458;0.2042
3.7051;3.7500;0.0449;0.2051
3.7060;3.7500;0.0440;0.2060
3.7069;3.7500;0.0431;0.2069
3.7078;3.7500;0.0422;0.2078
3.7087;3.7500;0.0413;0.2087
3.7096;3.7500;0.0404;0.2096
3.7105;3.7500;0.0395;0.2105
3.7114;3.7500;0.0386;0.2114
3.7123;3.7500;0.0377;0.2123
3.7132;3.7500;0.0368;0.2132
3.7141;3.7500;0.0359;0.2141
3.7150;3.7500;0.0350;0.2150
3.7159;3.7500;0.0341;0.2159
3.7168;3.7500;0.0332;0.2168
3.7177;3.7500;0.0323;0.2177
3.7186;3.7500;0.0314;0.2186
3.7195;3.7500;0.0305;0.2195
3.7204;3.7500;0.0296;0.2204
3.7213;3.7500;0.0287;0.2213
3.7222;3.7500;0.0278;0.2222
3.7231;3.7500;0.0269;0.2231
3.7240;3.7500;0.0260;0.2240
3.7249;3.7500;0.0251;0.2249
3.7258;3.7500;0.0242;0.2258
3.7267;3.7500;0.0233;0.2267
3.7276;3.7500;0.0224;0.2276
3.7285;3.7500;0.0215;0.2285
3.7294;3.7500;0.0206;0.2294
3.7303;3.7500;0.0197;0.2303
3.7312;3.7500;0.0188;0.2312
3.7321;3.7500;0.0179;0.2321
3.7330;3.7500;0.0170;0.2330
3.7339;3.7500;0.0161;0.2339
3.7348;3.7500;0.0152;0.2348
3.7357;3.7500;0.0143;0.2357
3.7366;3.7500;0.0134;0.2366
3.7375;3.7500;0.0125;0.2375
3.7384;3.7500;0.0116;0.2384
3.7393;3.7500;0.0107;0.2393
3.7402;3.7500;0.0098;0.2402
3.7411;3.7500;0.0089;0.2411
3.7420;3.7500;0.0080;0.2420
3.7429;3.7500;0.0071;0.2429
3.7438;3.7500;0.0062;0.2438
3.7447;3.7500;0.0053;0.2447
3.7456;3.7500;0.0044;0.2456
3.7465;3.7500;0.0035;0.2465
3.7474;3.7500;0.0026;0.2474
3.7483;3.7500;0.0017;0.2483
3.7492;3.7500;0.0008;0.2492
3.7502;3.7500;0.0002;0.2502
3.7511;3.7500;0.0011;0.2511
3.7520;3.7500;0.0020;0.2520
3.7529;3.7500;0.0029;0.2529
3.7538;3.7500;0.0038;0.2538
3.7547;3.7500;0.0047;0.2547
3.7556;3.7500;0.0056;0.2556
3.7565;3.7500;0.0065;0.2565
3.7574;3.7500;0.0074;0.2574
3.7583;3.7500;0.0083;0.2583
3.7592;3.7500;0.0092;0.2592
3.7601;3.7500;0.0101;0.2601
3.7610;3.7500;0.0110;0.2610
3.7619;3.7500;0.0119;0.2619
3.7628;3.7500;0.0128;0.2628
3.7637;3.7500;0.0137;0.2637
3.7646;3.7500;0.0146;0.2646
3.7655;3.7500;0.0155;0.2655
3.7664;3.7500;0.0164;0.2664
3.7673;3.7500;0.0173;0.2673
3.7682;3.7500;0.0182;0.2682
3.7691;3.7500;0.0191;0.2691
3.7700;3.7500;0.0200;0.2700
3.7709;3.7500;0.0209;0.2709
3.7718;3.7500;0.0218;0.2718
3.7727;3.7500;0.0227;0.2727
3.7736;3.7500;0.0236;0.2736
3.7745;3.7500;0.0245;0.2745
3.7754;3.7500;0.0254;0.2754
3.7763;3.7500;0.0263;0.2763
3.7772;3.7500;0.0272;0.2772
3.7781;3.7500;0.0281;0.2781
3.7790;3.7500;0.0290;0.2790
3.7799;3.7500;0.0299;0.2799
3.7808;3.7500;0.0308;0.2808
3.7817;3.7500;0.0317;0.2817
3.7826;3.7500;0.0326;0.2826
3.7835;3.7500;0.0335;0.2835
3.7844;3.7500;0.0344;0.2844
3.7853;3.7500;0.0353;0.2853
3.7862;3.7500;0.0362;0.2862
3.7871;3.7500;0.0371;0.2871
3.7880;3.7500;0.0380;0.2880
3.7889;3.7500;0.0389;0.2889
3.7898;3.7500;0.0398;0.2898
3.7907;3.7500;0.0407;0.2907
3.7916;3.7500;0.0416;0.2916
3.7925;3.7500;0.0425;0.2925
3.7934;3.7500;0.0434;0.2934
3.7943;3.7500;0.0443;0.2943
3.7952;3.7500;0.0452;0.2952
3.7961;3.7500;0.0461;0.2961
3.7970;3.7500;0.0470;0.2970
3.7979;3.7500;0.0479;0.2979
3.7988;3.7500;0.0488;0.2988
3.7997;3.7500;0.0497;0.2997
3.8006;3.7500;0.0506;0.3006
3.8015;3.7500;0.0515;0.3015
3.8024;3.7500;0.0524;0.3024
3.8033;3.7500;0.0533;0.3033
3.8042;3.7500;0.0542;0.3042
3.8051;3.7500;0.0551;0.3051
3.8060;3.7500;0.0560;0.3060
3.8069;3.7500;0.0569;0.3069
3.8078;3.7500;0.0578;0.3078
3.8087;3.7500;0.0587;0.3087
3.8096;3.7500;0.0596;0.3096
3.8105;3.7500;0.0605;0.3105
3.8114;3.7500;0.0614;0.3114
3.8123;3.7500;0.0623;0.3123
3.8132;3.7500;0.0632;0.3132
3.8141;3.7500;0.0641;0.3141
3.8150;3.7500;0.0650;0.3150
3.8159;3.7500;0.0659;0.3159
3.8168;3.7500;0.0668;0.3168
3.8177;3.7500;0.0677;0.3177
3.8186;3.7500;0.0686;0.3186
3.8195;3.7500;0.0695;0.3195
3.8204;3.7500;0.0704;0.3204
3.8213;3.7500;0.0713;0.3213
3.8222;3.7500;0.0722;0.3222
3.8231;3.7500;0.0731;0.3231
3.8240;3.7500;0.0740;0.3240
3.8249;3.7500;0.0749;0.3249
3.8258;3.7500;0.0758;0.3258
3.8267;3.7500;0.0767;0.3267
3.8276;3.7500;0.0776;0.3276
3.8285;3.7500;0.0785;0.3285
3.8294;3.7500;0.0794;0.3294
3.8303;3.7500;0.0803;0.3303
3.8312;3.7500;0.0812;0.3312
3.8321;3.7500;0.0821;0.3321
3.8330;3.7500;0.0830;0.3330
3.8339;3.7500;0.0839;0.3339
3.8348;3.7500;0.0848;0.3348
3.8357;3.7500;0.0857;0.3357
3.8366;3.7500;0.0866;0.3366
3.8375;3.7500;0.0875;0.3375
3.8384;3.7500;0.0884;0.3384
3.8393;3.7500;0.0893;0.3393
3.8402;3.7500;0.0902;0.3402
3.8411;3.7500;0.0911;0.3411
3.8420;3.7500;0.0920;0.3420
3.8429;3.7500;0.0929;0.3429
3.8438;3.7500;0.0938;0.3438
3.8447;3.7500;0.0947;0.3447
3.8456;3.7500;0.0956;0.3456
3.8465;3.7500;0.0965;0.3465
3.8474;3.7500;0.0974;0.3474
3.8483;3.7500;0.0983;0.3483
3.8492;3.7500;0.0992;0.3492
3.8501;3.7500;0.1001;0.3501
3.8510;3.7500;0.1010;0.3510
3.8519;3.7500;0.1019;0.3519
3.8528;3.7500;0.1028;0.3528
3.8537;3.7500;0.1037;0.3537
3.8546;3.7500;0.1046;0.3546
3.8555;3.7500;0.1055;0.3555
3.8564;3.7500;0.1064;0.3564
3.8573;3.7500;0.1073;0.3573
3.8582;3.7500;0.1082;0.3582
3.8591;3.7500;0.1091;0.3591
3.8600;3.7500;0.1100;0.3600
3.8609;3.7500;0.1109;0.3609
3.8618;3.7500;0.1118;0.3618
3.8627;3.7500;0.1127;0.3627
3.8636;3.7500;0.1136;0.3636
3.8645;3.7500;0.1145;0.3645
3.8654;3.7500;0.1154;0.3654
3.8663;3.7500;0.1163;0.3663
3.8672;3.7500;0.1172;0.3672
3.8681;3.7500;0.1181;0.3681
3.8690;3.7500;0.1190;0.3690
3.8699;3.7500;0.1199;0.3699
3.8708;3.7500;0.1208;0.3708
3.8717;3.7500;0.1217;0.3717
3.8726;3.7500;0.1226;0.3726
3.8735;3.7500;0.1235;0.3735
3.8744;3.7500;0.1244;0.3744
3.8753;4.0000;0.1247;0.6247
3.8762;4.0000;0.1238;0.6238
3.8771;4.0000;0.1229;0.6229
3.8780;4.0000;0.1220;0.6220
3.8789;4.0000;0.1211;0.6211
3.8798;4.0000;0.1202;0.6202
3.8807;4.0000;0.1193;0.6193
3.8816;4.0000;0.1184;0.6184
3.8825;4.0000;0.1175;0.6175
3.8834;4.0000;0.1166;0.6166
3.8843;4.0000;0.1157;0.6157
3.8852;4.0000;0.1148;0.6148
3.8861;4.0000;0.1139;0.6139
3.8870;4.0000;0.1130;0.6130
3.8879;4.0000;0.1121;0.6121
3.8888;4.0000;0.1112;0.6112
3.8897;4.0000;0.1103;0.6103
3.8906;4.0000;0.1094;0.6094
3.8915;4.0000;0.1085;0.6085
3.8924;4.0000;0.1076;0.6076
3.8933;4.0000;0.1067;0.6067
3.8942;4.0000;0.1058;0.6058
3.8951;4.0000;0.1049;0.6049
3.8960;4.0000;0.1040;0.6040
3.8969;4.0000;0.1031;0.6031
3.8978;4.0000;0.1022;0.6022
3.8987;4.0000;0.1013;0.6013
3.8996;4.0000;0.1004;0.6004
3.9005;4.0000;0.0995;0.5995
3.9014;4.0000;0.0986;0.5986
3.9023;4.0000;0.0977;0.5977
3.9032;4.0000;0.0968;0.5968
3.9041;4.0000;0.0959;0.5959
3.9050;4.0000;0.0950;0.5950
3.9059;4.0000;0.0941;0.5941
3.9068;4.0000;0.0932;0.5932
3.9077;4.0000;0.0923;0.5923
3.9086;4.0000;0.0914;0.5914
3.9095;4.0000;0.0905;0.5905
3.9104;4.0000;0.0896;0.5896
3.9113;4.0000;0.0887;0.5887
3.9122;4.0000;0.0878;0.5878
3.9131;4.0000;0.0869;0.5869
3.9140;4.0000;0.0860;0.5860
3.9149;4.0000;0.0851;0.5851
3.9158;4.0000;0.0842;0.5842
3.9167;4.0000;0.0833;0.5833
3.9176;4.0000;0.0824;0.5824
3.9185;4.0000;0.0815;0.5815
3.9194;4.0000;0.0806;0.5806
3.9203;4.0000;0.0797;0.5797
3.9212;4.0000;0.0788;0.5788
3.9221;4.0000;0.0779;0.5779
3.9230;4.0000;0.0770;0.5770
3.9239;4.0000;0.0761;0.5761
3.9248;4.0000;0.0752;0.5752
3.9257;4.0000;0.0743;0.5743
3.9266;4.0000;0.0734;0.5734
3.9275;4.0000;0.0725;0.5725
3.9284;4.0000;0.0716;0.5716
3.9293;4.0000;0.0707;0.5707
3.9302;4.0000;0.0698;0.5698
3.9311;4.0000;0.0689;0.5689
3.9320;4.0000;0.0680;0.5680
3.9329;4.0000;0.0671;0.5671
3.9338;4.0000;0.0662;0.5662
3.9347;4.0000;0.0653;0.5653
3.9356;4.0000;0.0644;0.5644
3.9365;4.0000;0.0635;0.5635
3.9374;4.0000;0.0626;0.5626
3.9383;4.0000;0.0617;0.5617
3.9392;4.0000;0.0608;0.5608
3.9401;4.0000;0.0599;0.5599
3.9410;4.0000;0.0590;0.5590
3.9419;4.0000;0.0581;0.5581
3.9428;4.0000;0.0572;0.5572
3.9437;4.0000;0.0563;0.5563
3.9446;4.0000;0.0554;0.5554
3.9455;4.0000;0.0545;0.5545
3.9464;4.0000;0.0536;0.5536
3.9473;4.0000;0.0527;0.5527
3.9482;4.0000;0.0518;0.5518
3.9491;4.0000;0.0509;0.5509
3.9500;4.0000;0.0500;0.5500
3.9509;4.0000;0.0491;0.5491
3.9518;4.0000;0.0482;0.5482
3.9527;4.0000;0.0473;0.5473
3.9536;4.0000;0.0464;0.5464
3.9545;4.0000;0.0455;0.5455
3.9554;4.0000;0.0446;0.5446
3.9563;4.0000;0.0437;0.5437
3.9572;4.0000;0.0428;0.5428
3.9581;4.0000;0.0419;0.5419
3.9590;4.0000;0.0410;0.5410
3.9599;4.0000;0.0401;0.5401
3.9608;4.0000;0.0392;0.5392
3.9617;4.0000;0.0383;0.5383
3.9626;4.0000;0.0374;0.5374
3.9635;4.0000;0.0365;0.5365
3.9644;4.0000;0.0356;0.5356
3.9653;4.0000;0.0347;0.5347
3.9662;4.0000;0.0338;0.5338
3.9671;4.0000;0.0329;0.5329
3.9680;4.0000;0.0320;0.5320
3.9689;4.0000;0.0311;0.5311
3.9698;4.0000;0.0302;0.5302
3.9707;4.0000;0.0293;0.5293
3.9716;4.0000;0.0284;0.5284
3.9725;4.0000;0.0275;0.5275
3.9734;4.0000;0.0266;0.5266
3.9743;4.0000;0.0257;0.5257
3.9752;4.0000;0.0248;0.5248
3.9761;4.0000;0.0239;0.5239
3.9770;4.0000;0.0230;0.5230
3.9779;4.0000;0.0221;0.5221
3.9788;4.0000;0.0212;0.5212
3.9797;4.0000;0.0203;0.5203
3.9806;4.0000;0.0194;0.5194
3.9815;4.0000;0.0185;0.5185
3.9824;4.0000;0.0176;0.5176
3.9833;4.0000;0.0167;0.5167
3.9842;4.0000;0.0158;0.5158
3.9851;4.0000;0.0149;0.5149
3.9860;4.0000;0.0140;0.5140
3.9869;4.0000;0.0131;0.5131
3.9878;4.0000;0.0122;0.5122
3.9887;4.0000;0.0113;0.5113
3.9896;4.0000;0.0104;0.5104
3.9905;4.0000;0.0095;0.5095
3.9914;4.0000;0.0086;0.5086
3.9923;4.0000;0.0077;0.5077
3.9932;4.0000;0.0068;0.5068
3.9941;4.0000;0.0059;0.5059
3.9950;4.0000;0.0050;0.5050
3.9959;4.0000;0.0041;0.5041
3.9968;4.0000;0.0032;0.5032
3.9977;4.0000;0.0023;0.5023
3.9986;4.0000;0.0014;0.5014
3.9995;4.0000;0.0005;0.5005
4.0004;4.0000;0.0004;0.4996
4.0013;4.0000;0.0013;0.4987
4.0022;4.0000;0.0022;0.4978
4.0031;4.0000;0.0031;0.4969
4.0040;4.0000;0.0040;0.4960
4.0049;4.0000;0.0049;0.4951
4.0058;4.0000;0.0058;0.4942
4.0067;4.0000;0.0067;0.4933
4.0076;4.0000;0.0076;0.4924
4.0085;4.0000;0.0085;0.4915
4.0094;4.0000;0.0094;0.4906
4.0103;4.0000;0.0103;0.4897
4.0112;4.0000;0.0112;0.4888
4.0121;4.0000;0.0121;0.4879
4.0130;4.0000;0.0130;0.4870
4.0139;4.0000;0.0139;0.4861
4.0148;4.0000;0.0148;0.4852
4.0157;4.0000;0.0157;0.4843
4.0166;4.0000;0.0166;0.4834
4.0175;4.0000;0.0175;0.4825
4.0184;4.0000;0.0184;0.4816
4.0193;4.0000;0.0193;0.4807
4.0202;4.0000;0.0202;0.4798
4.0211;4.0000;0.0211;0.4789
4.0220;4.0000;0.0220;0.4780
4.0229;4.0000;0.0229;0.4771
4.0238;4.0000;0.0238;0.4762
4.0247;4.0000;0.0247;0.4753
4.0256;4.0000;0.0256;0.4744
4.0265;4.0000;0.0265;0.4735
4.0274;4.0000;0.0274;0.4726
4.0283;4.0000;0.0283;0.4717
4.0292;4.0000;0.0292;0.4708
4.0301;4.0000;0.0301;0.4699
4.0310;4.0000;0.0310;0.4690
4.0319;4.0000;0.0319;0.4681
4.0328;4.0000;0.0328;0.4672
4.0337;4.0000;0.0337;0.4663
4.0346;4.0000;0.0346;0.4654
4.0355;4.0000;0.0355;0.4645
4.0364;4.0000;0.0364;0.4636
4.0373;4.0000;0.0373;0.4627
4.0382;4.0000;0.0382;0.4618
4.0391;4.0000;0.0391;0.4609
4.0400;4.0000;0.0400;0.4600
4.0409;4.0000;0.0409;0.4591
4.0418;4.0000;0.0418;0.4582
4.0427;4.0000;0.0427;0.4573
4.0436;4.0000;0.0436;0.4564
4.0445;4.0000;0.0445;0.4555
4.0454;4.0000;0.0454;0.4546
4.0463;4.0000;0.0463;0.4537
4.0472;4.0000;0.0472;0.4528
4.0481;4.0000;0.0481;0.4519
4.0490;4.0000;0.0490;0.4510
4.0499;4.0000;0.0499;0.4501
4.0508;4.0000;0.0508;0.4492
4.0517;4.0000;0.0517;0.4483
4.0526;4.0000;0.0526;0.4474
4.0535;4.0000;0.0535;0.4465
4.0544;4.0000;0.0544;0.4456
4.0553;4.0000;0.0553;0.4447
4.0562;4.0000;0.0562;0.4438
4.0571;4.0000;0.0571;0.4429
4.0580;4.0000;0.0580;0.4420
4.0589;4.0000;0.0589;0.4411
4.0598;4.0000;0.0598;0.4402
4.0607;4.0000;0.0607;0.4393
4.0616;4.0000;0.0616;0.4384
4.0625;4.0000;0.0625;0.4375
4.0634;4.0000;0.0634;0.4366
4.0643;4.0000;0.0643;0.4357
4.0652;4.0000;0.0652;0.4348
4.0661;4.0000;0.0661;0.4339
4.0670;4.0000;0.0670;0.4330
4.0679;4.0000;0.0679;0.4321
4.0688;4.0000;0.0688;0.4312
4.0697;4.0000;0.0697;0.4303
4.0706;4.0000;0.0706;0.4294
4.0715;4.0000;0.0715;0.4285
4.0724;4.0000;0.0724;0.4276
4.0733;4.0000;0.0733;0.4267
4.0742;4.0000;0.0742;0.4258
4.0751;4.0000;0.0751;0.4249
4.0760;4.0000;0.0760;0.4240
4.0769;4.0000;0.0769;0.4231
4.0778;4.0000;0.0778;0.4222
4.0787;4.0000;0.0787;0.4213
4.0796;4.0000;0.0796;0.4204
4.0805;4.0000;0.0805;0.4195
4.0814;4.0000;0.0814;0.4186
4.0823;4.0000;0.0823;0.4177
4.0832;4.0000;0.0832;0.4168
4.0841;4.0000;0.0841;0.4159
4.0850;4.0000;0.0850;0.4150
4.0859;4.0000;0.0859;0.4141
4.0868;4.0000;0.0868;0.4132
4.0877;4.0000;0.0877;0.4123
4.0886;4.0000;0.0886;0.4114
4.0895;4.0000;0.0895;0.4105
4.0904;4.0000;0.0904;0.4096
4.0913;4.0000;0.0913;0.4087
4.0922;4.0000;0.0922;0.4078
4.0931;4.0000;0.0931;0.4069
4.0940;4.0000;0.0940;0.4060
4.0949;4.0000;0.0949;0.4051
4.0958;4.0000;0.0958;0.4042
4.0967;4.0000;0.0967;0.4033
4.0976;4.0000;0.0976;0.4024
4.0985;4.0000;0.0985;0.4015
4.0994;4.0000;0.0994;0.4006
4.1003;4.0000;0.1003;0.3997
4.1012;4.0000;0.1012;0.3988
4.1021;4.0000;0.1021;0.3979
4.1030;4.0000;0.1030;0.3970
4.1039;4.0000;0.1039;0.3961
4.1048;4.0000;0.1048;0.3952
4.1057;4.0000;0.1057;0.3943
4.1066;4.0000;0.1066;0.3934
4.1075;4.0000;0.1075;0.3925
4.1084;4.0000;0.1084;0.3916
4.1093;4.0000;0.1093;0.3907
4.1102;4.0000;0.1102;0.3898
4.1111;4.0000;0.1111;0.3889
4.1120;4.0000;0.1120;0.3880
4.1129;4.0000;0.1129;0.3871
4.1138;4.0000;0.1138;0.3862
4.1147;4.0000;0.1147;0.3853
4.1156;4.0000;0.1156;0.3844
4.1165;4.0000;0.1165;0.3835
4.1174;4.0000;0.1174;0.3826
4.1183;4.0000;0.1183;0.3817
4.1192;4.0000;0.1192;0.3808
4.1201;4.0000;0.1201;0.3799
4.1210;4.0000;0.1210;0.3790
4.1219;4.0000;0.1219;0.3781
4.1228;4.0000;0.1228;0.3772
4.1237;4.0000;0.1237;0.3763
4.1246;4.0000;0.1246;0.3754
4.1255;4.0000;0.1255;0.3745
4.1264;4.0000;0.1264;0.3736
4.1273;4.0000;0.1273;0.3727
4.1282;4.0000;0.1282;0.3718
4.1291;4.0000;0.1291;0.3709
4.1300;4.0000;0.1300;0.3700
4.1309;4.0000;0.1309;0.3691
4.1318;4.0000;0.1318;0.3682
4.1327;4.0000;0.1327;0.3673
4.1336;4.0000;0.1336;0.3664
4.1345;4.0000;0.1345;0.3655
4.1354;4.0000;0.1354;0.3646
4.1363;4.0000;0.1363;0.3637
4.1372;4.0000;0.1372;0.3628
4.1381;4.0000;0.1381;0.3619
4.1390;4.0000;0.1390;0.3610
4.1399;4.0000;0.1399;0.3601
4.1408;4.0000;0.1408;0.3592
4.1417;4.0000;0.1417;0.3583
4.1426;4.0000;0.1426;0.3574
4.1435;4.0000;0.1435;0.3565
4.1444;4.0000;0.1444;0.3556
4.1453;4.0000;0.1453;0.3547
4.1462;4.0000;0.1462;0.3538
4.1471;4.0000;0.1471;0.3529
4.1480;4.0000;0.1480;0.3520
4.1489;4.0000;0.1489;0.3511
4.1498;4.0000;0.1498;0.3502
4.1507;4.0000;0.1507;0.3493
4.1516;4.0000;0.1516;0.3484
4.1525;4.0000;0.1525;0.3475
4.1534;4.0000;0.1534;0.3466
4.1543;4.0000;0.1543;0.3457
4.1552;4.0000;0.1552;0.3448
4.1561;4.0000;0.1561;0.3439
4.1570;4.0000;0.1570;0.3430
4.1579;4.0000;0.1579;0.3421
4.1588;4.0000;0.1588;0.3412
4.1597;4.0000;0.1597;0.3403
4.1606;4.0000;0.1606;0.3394
4.1615;4.0000;0.1615;0.3385
4.1624;4.0000;0.1624;0.3376
4.1633;4.0000;0.1633;0.3367
4.1642;4.0000;0.1642;0.3358
4.1651;4.0000;0.1651;0.3349
4.1660;4.0000;0.1660;0.3340
4.1669;4.0000;0.1669;0.3331
4.1678;4.0000;0.1678;0.3322
4.1687;4.0000;0.1687;0.3313
4.1696;4.0000;0.1696;0.3304
4.1705;4.0000;0.1705;0.3295
4.1714;4.0000;0.1714;0.3286
4.1723;4.0000;0.1723;0.3277
4.1732;4.0000;0.1732;0.3268
4.1741;4.0000;0.1741;0.3259
4.1750;4.0000;0.1750;0.3250
4.1759;4.0000;0.1759;0.3241
4.1768;4.0000;0.1768;0.3232
4.1777;4.0000;0.1777;0.3223
4.1786;4.0000;0.1786;0.3214
4.1795;4.0000;0.1795;0.3205
4.1804;4.0000;0.1804;0.3196
4.1813;4.0000;0.1813;0.3187
4.1822;4.0000;0.1822;0.3178
4.1831;4.0000;0.1831;0.3169
4.1840;4.0000;0.1840;0.3160
4.1849;4.0000;0.1849;0.3151
4.1858;4.0000;0.1858;0.3142
4.1867;4.0000;0.1867;0.3133
4.1876;4.0000;0.1876;0.3124
4.1885;4.0000;0.1885;0.3115
4.1894;4.0000;0.1894;0.3106
4.1903;4.0000;0.1903;0.3097
4.1912;4.0000;0.1912;0.3088
4.1921;4.0000;0.1921;0.3079
4.1930;4.0000;0.1930;0.3070
4.1939;4.0000;0.1939;0.3061
4.1948;4.0000;0.1948;0.3052
4.1957;4.0000;0.1957;0.3043
4.1966;4.0000;0.1966;0.3034
4.1975;4.0000;0.1975;0.3025
4.1984;4.0000;0.1984;0.3016
4.1993;4.0000;0.1993;0.3007
4.2002;4.0000;0.2002;0.2998
4.2011;4.0000;0.2011;0.2989
4.2020;4.0000;0.2020;0.2980
4.2029;4.0000;0.2029;0.2971
4.2038;4.0000;0.2038;0.2962
4.2047;4.0000;0.2047;0.2953
4.2056;4.0000;0.2056;0.2944
4.2065;4.0000;0.2065;0.2935
4.2074;4.0000;0.2074;0.2926
4.2083;4.0000;0.2083;0.2917
4.2092;4.0000;0.2092;0.2908
4.2101;4.0000;0.2101;0.2899
4.2110;4.0000;0.2110;0.2890
4.2119;4.0000;0.2119;0.2881
4.2128;4.0000;0.2128;0.2872
4.2137;4.0000;0.2137;0.2863
4.2146;4.0000;0.2146;0.2854
4.2155;4.0000;0.2155;0.2845
4.2164;4.0000;0.2164;0.2836
4.2173;4.0000;0.2173;0.2827
4.2182;4.0000;0.2182;0.2818
4.2191;4.0000;0.2191;0.2809
4.2200;4.0000;0.2200;0.2800
4.2209;4.0000;0.2209;0.2791
4.2218;4.0000;0.2218;0.2782
4.2227;4.0000;0.2227;0.2773
4.2236;4.0000;0.2236;0.2764
4.2245;4.0000;0.2245;0.2755
4.2254;4.0000;0.2254;0.2746
4.2263;4.0000;0.2263;0.2737
4.2272;4.0000;0.2272;0.2728
4.2281;4.0000;0.2281;0.2719
4.2290;4.0000;0.2290;0.2710
4.2299;4.0000;0.2299;0.2701
4.2308;4.0000;0.2308;0.2692
4.2317;4.0000;0.2317;0.2683
4.2326;4.0000;0.2326;0.2674
4.2335;4.0000;0.2335;0.2665
4.2344;4.0000;0.2344;0.2656
4.2353;4.0000;0.2353;0.2647
4.2362;4.0000;0.2362;0.2638
4.2371;4.0000;0.2371;0.2629
4.2380;4.0000;0.2380;0.2620
4.2389;4.0000;0.2389;0.2611
4.2398;4.0000;0.2398;0.2602
4.2407;4.0000;0.2407;0.2593
4.2416;4.0000;0.2416;0.2584
4.2425;4.0000;0.2425;0.2575
4.2434;4.0000;0.2434;0.2566
4.2443;4.0000;0.2443;0.2557
4.2452;4.0000;0.2452;0.2548
4.2461;4.0000;0.2461;0.2539
4.2470;4.0000;0.2470;0.2530
4.2479;4.0000;0.2479;0.2521
4.2488;4.0000;0.2488;0.2512
4.2497;4.0000;0.2497;0.2503
4.2507;4.5000;0.2493;0.2507
4.2516;4.5000;0.2484;0.2516
4.2525;4.5000;0.2475;0.2525
4.2534;4.5000;0.2466;0.2534
4.2543;4.5000;0.2457;0.2543
4.2552;4.5000;0.2448;0.2552
4.2561;4.5000;0.2439;0.2561
4.2570;4.5000;0.2430;0.2570
4.2579;4.5000;0.2421;0.2579
4.2588;4.5000;0.2412;0.2588
4.2597;4.5000;0.2403;0.2597
4.2606;4.5000;0.2394;0.2606
4.2615;4.5000;0.2385;0.2615
4.2624;4.5000;0.2376;0.2624
4.2633;4.5000;0.2367;0.2633
4.2642;4.5000;0.2358;0.2642
4.2651;4.5000;0.2349;0.2651
4.2660;4.5000;0.2340;0.2660
4.2669;4.5000;0.2331;0.2669
4.2678;4.5000;0.2322;0.2678
4.2687;4.5000;0.2313;0.2687
4.2696;4.5000;0.2304;0.2696
4.2705;4.5000;0.2295;0.2705
4.2714;4.5000;0.2286;0.2714
4.2723;4.5000;0.2277;0.2723
4.2732;4.5000;0.2268;0.2732
4.2741;4.5000;0.2259;0.2741
4.2750;4.5000;0.2250;0.2750
4.2759;4.5000;0.2241;0.2759
4.2768;4.5000;0.2232;0.2768
4.2777;4.5000;0.2223;0.2777
4.2786;4.5000;0.2214;0.2786
4.2795;4.5000;0.2205;0.2795
4.2804;4.5000;0.2196;0.2804
4.2813;4.5000;0.2187;0.2813
4.2822;4.5000;0.2178;0.2822
4.2831;4.5000;0.2169;0.2831
4.2840;4.5000;0.2160;0.2840
4.2849;4.5000;0.2151;0.2849
4.2858;4.5000;0.2142;0.2858
4.2867;4.5000;0.2133;0.2867
4.2876;4.5000;0.2124;0.2876
4.2885;4.5000;0.2115;0.2885
4.2894;4.5000;0.2106;0.2894
4.2903;4.5000;0.2097;0.2903
4.2912;4.5000;0.2088;0.2912
4.2921;4.5000;0.2079;0.2921
4.2930;4.5000;0.2070;0.2930
4.2939;4.5000;0.2061;0.2939
4.2948;4.5000;0.2052;0.2948
4.2957;4.5000;0.2043;0.2957
4.2966;4.5000;0.2034;0.2966
4.2975;4.5000;0.2025;0.2975
4.2984;4.5000;0.2016;0.2984
4.2993;4.5000;0.2007;0.2993
4.3002;4.5000;0.1998;0.3002
4.3011;4.5000;0.1989;0.3011
4.3020;4.5000;0.1980;0.3020
4.3029;4.5000;0.1971;0.3029
4.3038;4.5000;0.1962;0.3038
4.3047;4.5000;0.1953;0.3047
4.3056;4.5000;0.1944;0.3056
4.3065;4.5000;0.1935;0.3065
4.3074;4.5000;0.1926;0.3074
4.3083;4.5000;0.1917;0.3083
4.3092;4.5000;0.1908;0.3092
4.3101;4.5000;0.1899;0.3101
4.3110;4.5000;0.1890;0.3110
4.3119;4.5000;0.1881;0.3119
4.3128;4.5000;0.1872;0.3128
4.3137;4.5000;0.1863;0.3137
4.3146;4.5000;0.1854;0.3146
4.3155;4.5000;0.1845;0.3155
4.3164;4.5000;0.1836;0.3164
4.3173;4.5000;0.1827;0.3173
4.3182;4.5000;0.1818;0.3182
4.3191;4.5000;0.1809;0.3191
4.3200;4.5000;0.1800;0.3200
4.3209;4.5000;0.1791;0.3209
4.3218;4.5000;0.1782;0.3218
4.3227;4.5000;0.1773;0.3227
4.3236;4.5000;0.1764;0.3236
4.3245;4.5000;0.1755;0.3245
4.3254;4.5000;0.1746;0.3254
4.3263;4.5000;0.1737;0.3263
4.3272;4.5000;0.1728;0.3272
4.3281;4.5000;0.1719;0.3281
4.3290;4.5000;0.1710;0.3290
4.3299;4.5000;0.1701;0.3299
4.3308;4.5000;0.1692;0.3308
4.3317;4.5000;0.1683;0.3317
4.3326;4.5000;0.1674;0.3326
4.3335;4.5000;0.1665;0.3335
4.3344;4.5000;0.1656;0.3344
4.3353;4.5000;0.1647;0.3353
4.3362;4.5000;0.1638;0.3362
4.3371;4.5000;0.1629;0.3371
4.3380;4.5000;0.1620;0.3380
4.3389;4.5000;0.1611;0.3389
4.3398;4.5000;0.1602;0.3398
4.3407;4.5000;0.1593;0.3407
4.3416;4.5000;0.1584;0.3416
4.3425;4.5000;0.1575;0.3425
4.3434;4.5000;0.1566;0.3434
4.3443;4.5000;0.1557;0.3443
4.3452;4.5000;0.1548;0.3452
4.3461;4.5000;0.1539;0.3461
4.3470;4.5000;0.1530;0.3470
4.3479;4.5000;0.1521;0.3479
4.3488;4.5000;0.1512;0.3488
4.3497;4.5000;0.1503;0.3497
4.3506;4.5000;0.1494;0.3506
4.3515;4.5000;0.1485;0.3515
4.3524;4.5000;0.1476;0.3524
4.3533;4.5000;0.1467;0.3533
4.3542;4.5000;0.1458;0.3542
4.3551;4.5000;0.1449;0.3551
4.3560;4.5000;0.1440;0.3560
4.3569;4.5000;0.1431;0.3569
4.3578;4.5000;0.1422;0.3578
4.3587;4.5000;0.1413;0.3587
4.3596;4.5000;0.1404;0.3596
4.3605;4.5000;0.1395;0.3605
4.3614;4.5000;0.1386;0.3614
4.3623;4.5000;0.1377;0.3623
4.3632;4.5000;0.1368;0.3632
4.3641;4.5000;0.1359;0.3641
4.3650;4.5000;0.1350;0.3650
4.3659;4.5000;0.1341;0.3659
4.3668;4.5000;0.1332;0.3668
4.3677;4.5000;0.1323;0.3677
4.3686;4.5000;0.1314;0.3686
4.3695;4.5000;0.1305;0.3695
4.3704;4.5000;0.1296;0.3704
4.3713;4.5000;0.1287;0.3713
4.3722;4.5000;0.1278;0.3722
4.3731;4.5000;0.1269;0.3731
4.3740;4.5000;0.1260;0.3740
4.3749;4.5000;0.1251;0.3749
4.3758;4.5000;0.1242;0.3758
4.3767;4.5000;0.1233;0.3767
4.3776;4.5000;0.1224;0.3776
4.3785;4.5000;0.1215;0.3785
4.3794;4.5000;0.1206;0.3794
4.3803;4.5000;0.1197;0.3803
4.3812;4.5000;0.1188;0.3812
4.3821;4.5000;0.1179;0.3821
4.3830;4.5000;0.1170;0.3830
4.3839;4.5000;0.1161;0.3839
4.3848;4.5000;0.1152;0.3848
4.3857;4.5000;0.1143;0.3857
4.3866;4.5000;0.1134;0.3866
4.3875;4.5000;0.1125;0.3875
4.3884;4.5000;0.1116;0.3884
4.3893;4.5000;0.1107;0.3893
4.3902;4.5000;0.1098;0.3902
4.3911;4.5000;0.1089;0.3911
4.3920;4.5000;0.1080;0.3920
4.3929;4.5000;0.1071;0.3929
4.3938;4.5000;0.1062;0.3938
4.3947;4.5000;0.1053;0.3947
4.3956;4.5000;0.1044;0.3956
4.3965;4.5000;0.1035;0.3965
4.3974;4.5000;0.1026;0.3974
4.3983;4.5000;0.1017;0.3983
4.3992;4.5000;0.1008;0.3992
4.4001;4.5000;0.0999;0.4001
4.4010;4.5000;0.0990;0.4010
4.4019;4.5000;0.0981;0.4019
4.4028;4.5000;0.0972;0.4028
4.4037;4.5000;0.0963;0.4037
4.4046;4.5000;0.0954;0.4046
4.4055;4.5000;0.0945;0.4055
4.4064;4.5000;0.0936;0.4064
4.4073;4.5000;0.0927;0.4073
4.4082;4.5000;0.0918;0.4082
4.4091;4.5000;0.0909;0.4091
4.4100;4.5000;0.0900;0.4100
4.4109;4.5000;0.0891;0.4109
4.4118;4.5000;0.0882;0.4118
4.4127;4.5000;0.0873;0.4127
4.4136;4.5000;0.0864;0.4136
4.4145;4.5000;0.0855;0.4145
4.4154;4.5000;0.0846;0.4154
4.4163;4.5000;0.0837;0.4163
4.4172;4.5000;0.0828;0.4172
4.4181;4.5000;0.0819;0.4181
4.4190;4.5000;0.0810;0.4190
4.4199;4.5000;0.0801;0.4199
4.4208;4.5000;0.0792;0.4208
4.4217;4.5000;0.0783;0.4217
4.4226;4.5000;0.0774;0.4226
4.4235;4.5000;0.0765;0.4235
4.4244;4.5000;0.0756;0.4244
4.4253;4.5000;0.0747;0.4253
4.4262;4.5000;0.0738;0.4262
4.4271;4.5000;0.0729;0.4271
4.4280;4.5000;0.0720;0.4280
4.4289;4.5000;0.0711;0.4289
4.4298;4.5000;0.0702;0.4298
4.4307;4.5000;0.0693;0.4307
4.4316;4.5000;0.0684;0.4316
4.4325;4.5000;0.0675;0.4325
4.4334;4.5000;0.0666;0.4334
4.4343;4.5000;0.0657;0.4343
4.4352;4.5000;0.0648;0.4352
4.4361;4.5000;0.0639;0.4361
4.4370;4.5000;0.0630;0.4370
4.4379;4.5000;0.0621;0.4379
4.4388;4.5000;0.0612;0.4388
4.4397;4.5000;0.0603;0.4397
4.4406;4.5000;0.0594;0.4406
4.4415;4.5000;0.0585;0.4415
4.4424;4.5000;0.0576;0.4424
4.4433;4.5000;0.0567;0.4433
4.4442;4.5000;0.0558;0.4442
4.4451;4.5000;0.0549;0.4451
4.4460;4.5000;0.0540;0.4460
4.4469;4.5000;0.0531;0.4469
4.4478;4.5000;0.0522;0.4478
4.4487;4.5000;0.0513;0.4487
4.4496;4.5000;0.0504;0.4496
4.4505;4.5000;0.0495;0.4505
4.4514;4.5000;0.0486;0.4514
4.4523;4.5000;0.0477;0.4523
4.4532;4.5000;0.0468;0.4532
4.4541;4.5000;0.0459;0.4541
4.4550;4.5000;0.0450;0.4550
4.4559;4.5000;0.0441;0.4559
4.4568;4.5000;0.0432;0.4568
4.4577;4.5000;0.0423;0.4577
4.4586;4.5000;0.0414;0.4586
4.4595;4.5000;0.0405;0.4595
4.4604;4.5000;0.0396;0.4604
4.4613;4.5000;0.0387;0.4613
4.4622;4.5000;0.0378;0.4622
4.4631;4.5000;0.0369;0.4631
4.4640;4.5000;0.0360;0.4640
4.4649;4.5000;0.0351;0.4649
4.4658;4.5000;0.0342;0.4658
4.4667;4.5000;0.0333;0.4667
4.4676;4.5000;0.0324;0.4676
4.4685;4.5000;0.0315;0.4685
4.4694;4.5000;0.0306;0.4694
4.4703;4.5000;0.0297;0.4703
4.4712;4.5000;0.0288;0.4712
4.4721;4.5000;0.0279;0.4721
4.4730;4.5000;0.0270;0.4730
4.4739;4.5000;0.0261;0.4739
4.4748;4.5000;0.0252;0.4748
4.4757;4.5000;0.0243;0.4757
4.4766;4.5000;0.0234;0.4766
4.4775;4.5000;0.0225;0.4775
4.4784;4.5000;0.0216;0.4784
4.4793;4.5000;0.0207;0.4793
4.4802;4.5000;0.0198;0.4802
4.4811;4.5000;0.0189;0.4811
4.4820;4.5000;0.0180;0.4820
4.4829;4.5000;0.0171;0.4829
4.4838;4.5000;0.0162;0.4838
4.4847;4.5000;0.0153;0.4847
4.4856;4.5000;0.0144;0.4856
4.4865;4.5000;0.0135;0.4865
4.4874;4.5000;0.0126;0.4874
4.4883;4.5000;0.0117;0.4883
4.4892;4.5000;0.0108;0.4892
4.4901;4.5000;0.0099;0.4901
4.4910;4.5000;0.0090;0.4910
4.4919;4.5000;0.0081;0.4919
4.4928;4.5000;0.0072;0.4928
4.4937;4.5000;0.0063;0.4937
4.4946;4.5000;0.0054;0.4946
4.4955;4.5000;0.0045;0.4955
4.4964;4.5000;0.0036;0.4964
4.4973;4.5000;0.0027;0.4973
4.4982;4.5000;0.0018;0.4982
4.4991;4.5000;0.0009;0.4991
4.5000;4.5000;0.0000;0.5000


==> Data/data_floating_map_levels.csv <==
x;Q(x)
-1;0.0
-1;0.002
-1;0.0039
-1;0.0059
-1;0.0078
-1;0.0098
-1;0.0117
-1;0.0137
-1;0.0156
-1;0.0176
-1;0.0195
-1;0.0215
-1;0.0234
-1;0.0254
-1;0.0273
-1;0.0293
-1;0.0312
-1;0.0352
-1;0.0391
-1;0.043
-1;0.0469
-1;0.0508
-1;0.0547
-1;0.0586
-1;0.0625
-1;0.0703
-1;0.0781
-1;0.0859
-1;0.0938
-1;0.1016
-1;0.1094
-1;0.1172
-1;0.125
-1;0.1406
-1;0.1562
-1;0.1719
-1;0.1875
-1;0.2031
-1;0.2188
-1;0.2344
-1;0.25
-1;0.2812
-1;0.3125
-1;0.3438
-1;0.375
-1;0.4062
-1;0.4375
-1;0.4688
-1;0.5
-1;0.5625
-1;0.625
-1;0.6875
-1;0.75
-1;0.8125
-1;0.875
-1;0.9375
-1;1.0
-1;1.125
-1;1.25
-1;1.375
-1;1.5
-1;1.625
-1;1.75
-1;1.875
-1;2.0
-1;2.25
-1;2.5
-1;2.75
-1;3.0
-1;3.25
-1;3.5
-1;3.75
-1;4.0
-1;4.5

==> Data/data_replay_attack_dt.csv <==
k;t;x_k_norm;x_k_1;x_k_2;x_k_3;u_k_1;y_k_1;y_k_2;y_k_3;a_y_k_1;a_y_k_2;a_y_k_3;g_k
0;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0
1;1.0000;0.0456;-0.0440;0.0118;0.0000;0.9232;-0.0441;0.0118;0.0000;0.0000;0.0000;0.0000;0
2;2.0000;0.0539;-0.0184;0.0465;0.0200;0.2555;-0.0184;0.0465;0.0201;0.0000;0.0000;0.0000;0
3;3.0000;0.0713;-0.0641;0.0145;-0.0277;1.3894;-0.0641;0.0145;-0.0277;0.0000;0.0000;0.0000;0
4;4.0000;0.1113;-0.1061;-0.0111;0.0316;2.2717;-0.1061;-0.0111;0.0316;0.0000;0.0000;0.0000;0
5;5.0000;0.1119;-0.0693;-0.0334;0.0812;1.4600;-0.0693;-0.0334;0.0812;0.0000;0.0000;0.0000;0
6;6.0000;0.1145;-0.0659;-0.0555;0.0754;1.4455;-0.0658;-0.0555;0.0754;0.0000;0.0000;0.0000;0
7;7.0000;0.1190;-0.0173;-0.0742;0.0914;0.4193;-0.0173;-0.0741;0.0914;0.0000;0.0000;0.0000;0
8;8.0000;0.0937;-0.0536;-0.0179;0.0747;1.0906;-0.0535;-0.0179;0.0747;0.0000;0.0000;0.0000;0
9;9.0000;0.0707;-0.0408;-0.0269;0.0511;0.8714;-0.0408;-0.0269;0.0510;0.0000;0.0000;0.0000;0
10;10.0000;0.0664;-0.0420;-0.0096;0.0505;0.8578;-0.0421;-0.0096;0.0505;0.0000;0.0000;0.0000;0
11;11.0000;0.0581;-0.0078;0.0444;0.0366;0.0073;-0.0078;0.0444;0.0366;0.0000;0.0000;0.0000;0
12;12.0000;0.0872;0.0186;0.0785;-0.0332;-0.5445;0.0186;0.0785;-0.0332;0.0000;0.0000;0.0000;0
13;13.0000;0.1073;0.0377;0.0608;-0.0800;-0.8441;0.0377;0.0608;-0.0800;0.0000;0.0000;0.0000;0
14;14.0000;0.1252;0.0265;0.0949;-0.0771;-0.6898;0.0265;0.0950;-0.0771;0.0000;0.0000;0.0000;0
15;15.0000;0.1184;0.0156;0.0629;-0.0990;-0.3462;0.0157;0.0629;-0.0990;0.0000;0.0000;0.0000;0
16;16.0000;0.0935;0.0606;0.0314;-0.0640;-1.2906;0.0605;0.0314;-0.0640;0.0000;0.0000;0.0000;0
17;17.0000;0.0752;0.0111;0.0307;-0.0677;-0.2155;0.0111;0.0307;-0.0677;0.0000;0.0000;0.0000;0
18;18.0000;0.0640;0.0505;0.0206;-0.0334;-1.0927;0.0505;0.0206;-0.0334;0.0000;0.0000;0.0000;0
19;19.0000;0.0717;0.0381;0.0318;-0.0518;-0.8239;0.0381;0.0317;-0.0518;0.0000;0.0000;0.0000;0
20;20.0000;0.0652;0.0347;0.0161;-0.0529;0.8578;-0.0421;-0.0096;0.0505;-0.0767;-0.0257;0.1033;1
21;21.0000;0.5696;-0.0150;0.0799;0.5638;0.0073;-0.0078;0.0444;0.0366;0.0072;-0.0355;-0.5269;1
22;22.0000;0.2213;-0.0446;0.0712;0.2047;-0.5445;0.0186;0.0785;-0.0332;0.0633;0.0073;-0.2380;1
23;23.0000;0.4351;-0.0653;0.0214;-0.4296;-0.8441;0.0377;0.0608;-0.0800;0.1030;0.0394;0.3497;1
24;24.0000;1.0553;-0.0025;-0.0540;-1.0539;-0.6898;0.0265;0.0950;-0.0771;0.0290;0.1490;0.9775;1
25;25.0000;0.8942;0.0604;-0.2121;-0.8666;-0.3462;0.0157;0.0629;-0.0990;-0.0447;0.2750;0.7672;1
26;26.0000;0.3038;0.0196;-0.2539;-0.1657;-1.2906;0.0605;0.0314;-0.0640;0.0409;0.2853;0.1018;1
27;27.0000;0.5160;0.0525;-0.2398;-0.4538;-0.2155;0.0111;0.0307;-0.0677;-0.0413;0.2704;0.3859;1
28;28.0000;0.2390;0.0834;-0.2184;0.0495;-1.0927;0.0505;0.0206;-0.0334;-0.0328;0.2391;-0.0829;1
29;29.0000;0.3173;0.0279;-0.2201;0.2268;-0.8239;0.0381;0.0317;-0.0518;0.0102;0.2520;-0.2786;1
30;30.0000;0.1667;0.0150;-0.1659;0.0060;-0.7106;0.0347;0.0161;-0.0529;0.0197;0.1819;-0.0589;1
31;31.0000;0.2656;-0.0064;-0.2068;-0.1665;-0.6917;-0.0150;0.0800;0.5635;-0.0086;0.2867;0.7300;1
32;32.0000;0.5061;0.0277;-0.2823;-0.4191;0.4925;-0.0446;0.0712;0.2048;-0.0723;0.3534;0.6238;1
33;33.0000;0.2887;0.0289;-0.2456;0.1490;1.9850;-0.0653;0.0214;-0.4297;-0.0942;0.2670;-0.5786;1
34;34.0000;1.0640;0.0319;-0.1996;1.0446;1.7221;-0.0025;-0.0540;-1.0547;-0.0344;0.1454;-2.0996;1
35;35.0000;1.4638;-0.0367;-0.0276;1.4631;0.4734;0.0604;-0.2122;-0.8662;0.0971;-0.1846;-2.3291;1
36;36.0000;0.7096;-0.0320;0.0683;0.7056;0.4327;0.0197;-0.2539;-0.1658;0.0517;-0.3221;-0.8718;1
37;37.0000;0.3448;-0.0444;0.1321;0.3154;0.1101;0.0524;-0.2397;-0.4536;0.0968;-0.3718;-0.7690;1
38;38.0000;0.1722;-0.0658;0.1127;-0.1123;-1.3432;0.0834;-0.2185;0.0495;0.1492;-0.3312;0.1618;1
39;39.0000;1.0702;-0.0405;0.0504;-1.0682;-0.4000;0.0279;-0.2202;0.2268;0.0685;-0.2706;1.2952;1
40;40.0000;1.0484;-0.0670;-0.0497;-1.0450;0.0691;0.0150;-0.1658;0.0060;0.0820;-0.1161;1.0509;1
41;41.0000;1.0786;-0.0501;-0.1884;-1.0608;0.8816;-0.0064;-0.2068;-0.1665;0.0437;-0.0183;0.8940;1
42;42.0000;0.7099;0.0030;-0.3085;-0.6394;0.6964;0.0277;-0.2822;-0.4189;0.0247;0.0264;0.2207;1
43;43.0000;0.3293;0.0102;-0.3184;-0.0834;-0.2453;0.0289;-0.2456;0.1489;0.0187;0.0728;0.2323;1
44;44.0000;0.2899;0.0311;-0.2756;-0.0845;-1.7294;0.0319;-0.1995;1.0449;0.0008;0.0759;1.1294;1
45;45.0000;0.5676;0.0446;-0.2801;-0.4917;-1.2725;-0.0367;-0.0276;1.4629;-0.0813;0.2527;1.9546;1
46;46.0000;0.5447;-0.0018;-0.3227;-0.4388;-0.5027;-0.0320;0.0682;0.7061;-0.0302;0.3910;1.1450;1
47;47.0000;0.5946;0.0357;-0.3621;-0.4702;0.1783;-0.0444;0.1321;0.3154;-0.0801;0.4944;0.7856;1
48;48.0000;0.4263;0.0668;-0.4173;0.0558;1.3116;-0.0658;0.1127;-0.1123;-0.1327;0.5302;-0.1682;1
49;49.0000;1.0621;0.0177;-0.3221;1.0119;2.3107;-0.0405;0.0504;-1.0684;-0.0583;0.3727;-2.0801;1
50;50.0000;1.5654;0.0281;-0.1837;1.5543;2.3107;-0.0405;0.0504;-1.0684;-0.0583;0.3727;-2.0801;1


==> Data/data_synchronization_dt.csv <==
k;t;x_k_norm;x_k_1;x_k_2;x_k_3;u_k_1;y_k_1;y_k_2;y_k_3;g_k;xi_k
0;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0.0000;0;0
1;1.0000;0.0411;0.0397;0.0107;0.0000;-0.8838;0.0397;0.0107;0.0000;0;0
2;2.0000;0.0484;0.0315;0.0010;-0.0368;-0.6381;0.0315;0.0010;-0.0368;0;0
3;3.0000;0.0474;0.0330;-0.0226;-0.0256;-0.6069;0.0330;-0.0226;-0.0256;0;0
4;4.0000;0.0144;0.0023;0.0141;0.0020;-0.0877;0.0023;0.0141;0.0020;0;0
5;5.0000;0.0208;-0.0019;0.0155;-0.0138;0.0235;-0.0019;0.0155;-0.0138;0;0
6;6.0000;0.0399;0.0360;0.0126;-0.0119;-0.7870;0.0360;0.0126;-0.0119;0;0
7;7.0000;0.0908;0.0833;0.0122;-0.0340;-1.7905;0.0833;0.0122;-0.0340;0;0
8;8.0000;0.0952;0.0628;-0.0057;-0.0714;-1.2510;0.0628;-0.0057;-0.0714;0;0
9;9.0000;0.0559;0.0248;-0.0264;-0.0425;-0.4060;0.0248;-0.0264;-0.0425;0;0
10;10.0000;0.0736;-0.0156;-0.0715;0.0079;-0.4060;-0.0156;-0.0715;0.0079;0;1
11;11.0000;0.2876;0.0017;-0.0865;-0.2743;0.5734;0.0017;-0.0865;-0.2743;0;0
12;12.0000;0.1128;0.0087;-0.0835;0.0753;-0.0963;0.0087;-0.0835;0.0753;0;0
13;13.0000;0.1063;-0.0258;-0.0799;0.0651;0.6478;-0.0258;-0.0799;0.0651;0;0
14;14.0000;0.1195;-0.0069;-0.0861;0.0825;0.6478;-0.0069;-0.0861;0.0825;0;1
15;15.0000;0.2356;-0.0055;-0.0173;0.2349;-0.1803;-0.0055;-0.0173;0.2349;0;0
16;16.0000;0.0403;-0.0247;-0.0268;0.0173;0.5669;-0.0247;-0.0268;0.0173;0;0
17;17.0000;0.0721;0.0052;-0.0616;0.0372;-0.0181;0.0052;-0.0616;0.0372;0;0
18;18.0000;0.0649;0.0420;-0.0063;0.0491;-0.9801;0.0420;-0.0063;0.0491;0;0
19;19.0000;0.0477;0.0334;0.0154;-0.0303;-0.7103;0.0334;0.0154;-0.0303;0;0
20;20.0000;0.0581;0.0463;-0.0088;-0.0339;-0.9396;0.0463;-0.0088;-0.0339;0;0
21;21.0000;0.0602;0.0310;-0.0437;-0.0274;-0.5244;0.0310;-0.0437;-0.0274;0;0
22;22.0000;0.0903;0.0466;-0.0755;0.0164;-0.8388;0.0466;-0.0755;0.0164;0;0
23;23.0000;0.0899;0.0434;-0.0697;0.0365;-0.8388;0.0434;-0.0697;0.0365;0;1
24;24.0000;0.0395;0.0009;-0.0317;0.0235;0.0228;0.0009;-0.0317;0.0235;0;0
25;25.0000;0.0658;0.0153;-0.0582;0.0265;-0.2292;0.0153;-0.0582;0.0265;0;0
26;26.0000;0.0433;-0.0084;-0.0171;0.0389;0.1696;-0.0084;-0.0171;0.0389;0;0
27;27.0000;0.0326;0.0179;-0.0170;0.0212;-0.3793;0.0179;-0.0170;0.0212;0;0
28;28.0000;0.0574;0.0524;-0.0235;0.0013;-1.0784;0.0524;-0.0235;0.0013;0;0
29;29.0000;0.0904;0.0889;-0.0012;-0.0161;-1.0784;0.0889;-0.0012;-0.0161;0;1
30;30.0000;0.2645;0.0751;-0.0154;0.2531;-1.9459;0.0751;-0.0154;0.2531;0;0
31;31.0000;0.0533;0.0285;0.0261;-0.0367;-0.6250;0.0285;0.0261;-0.0367;0;0
32;32.0000;0.0741;0.0205;0.0577;-0.0418;-0.5269;0.0205;0.0577;-0.0418;0;0
33;33.0000;0.0868;0.0566;0.0109;-0.0649;-1.1609;0.0566;0.0109;-0.0649;0;0
34;34.0000;0.0862;0.0561;-0.0424;-0.0498;-1.1609;0.0561;-0.0424;-0.0498;0;1
35;35.0000;0.1327;0.0831;-0.0913;-0.0488;-1.5009;0.0831;-0.0913;-0.0488;0;0
36;36.0000;0.1570;0.0963;-0.1219;0.0225;-1.8159;0.0963;-0.1219;0.0225;0;0
37;37.0000;0.1489;0.0840;-0.1165;0.0393;-1.6126;0.0840;-0.1165;0.0393;0;0
38;38.0000;0.1347;0.0384;-0.1245;0.0339;-0.5787;0.0384;-0.1245;0.0339;0;0
39;39.0000;0.1511;0.0227;-0.1260;0.0802;-0.5787;0.0227;-0.1260;0.0802;0;1
40;40.0000;0.1261;0.0395;-0.1190;-0.0138;-0.5787;0.0395;-0.1190;-0.0138;0;1
41;41.0000;0.1206;0.0745;-0.0716;0.0622;-0.5787;0.0745;-0.0716;0.0622;1;1
42;42.0000;0.3784;0.0472;-0.0374;0.3736;-1.4863;0.0472;-0.0374;0.3736;1;0
43;43.0000;0.0672;0.0130;-0.0654;-0.0083;-0.1082;0.0130;-0.0654;-0.0083;1;0
44;44.0000;0.0712;-0.0198;-0.0484;0.0483;0.4764;-0.0198;-0.0484;0.0483;1;0
45;45.0000;0.0822;-0.0021;-0.0607;0.0554;0.1140;-0.0021;-0.0607;0.0554;1;0
46;46.0000;0.0829;0.0353;-0.0520;0.0540;-0.7232;0.0353;-0.0520;0.0540;1;0
47;47.0000;0.0614;0.0548;-0.0220;0.0168;-1.1676;0.0548;-0.0220;0.0168;1;0
48;48.0000;0.0495;0.0354;0.0255;-0.0235;-0.8031;0.0354;0.0255;-0.0235;1;0
49;49.0000;0.0556;0.0211;0.0118;-0.0501;-0.4175;0.0211;0.0118;-0.0501;1;0
50;50.0000;0.0615;0.0389;-0.0393;-0.0269;-0.6916;0.0389;-0.0393;-0.0269;1;0
51;51.0000;0.0814;0.0795;-0.0120;0.0126;-1.7054;0.0795;-0.0120;0.0126;1;0
52;52.0000;0.0886;0.0558;-0.0532;-0.0436;-1.0110;0.0558;-0.0532;-0.0436;1;0
53;53.0000;0.0233;0.0184;-0.0115;0.0085;-1.0110;0.0184;-0.0115;0.0085;1;1
54;54.0000;0.2482;0.0488;0.0010;-0.2434;-0.7195;0.0488;0.0010;-0.2434;1;0
55;55.0000;0.0782;0.0628;-0.0254;-0.0389;-0.7195;0.0628;-0.0254;-0.0389;1;1
56;56.0000;0.2090;0.0919;-0.0586;0.1784;-2.1123;0.0919;-0.0586;0.1784;1;0
57;57.0000;0.1148;0.0659;-0.0924;-0.0176;-1.1720;0.0659;-0.0924;-0.0176;1;0
58;58.0000;0.1099;0.0803;-0.0663;0.0351;-1.6508;0.0803;-0.0663;0.0351;1;0
59;59.0000;0.1156;0.0525;-0.1026;-0.0081;-0.8682;0.0525;-0.1026;-0.0081;1;0
60;60.0000;0.1163;0.0758;-0.0695;0.0542;-1.5437;0.0758;-0.0695;0.0542;1;0
61;61.0000;0.1457;0.1108;-0.0942;0.0090;-2.1491;0.1108;-0.0942;0.0090;1;0
62;62.0000;0.1391;0.1244;-0.0600;0.0161;-2.5541;0.1244;-0.0600;0.0161;1;0
63;63.0000;0.1322;0.1274;-0.0194;-0.0293;-2.6464;0.1274;-0.0194;-0.0293;1;0
64;64.0000;0.1105;0.0866;-0.0247;-0.0641;-1.7102;0.0866;-0.0247;-0.0641;1;0
65;65.0000;0.1046;0.0918;-0.0363;-0.0346;-1.8596;0.0918;-0.0363;-0.0346;1;0
66;66.0000;0.0888;0.0471;-0.0655;-0.0369;-1.8596;0.0471;-0.0655;-0.0369;1;1
67;67.0000;0.4018;0.0861;-0.1008;-0.3793;-1.0910;0.0861;-0.1008;-0.3793;1;0
68;68.0000;0.1849;0.1186;-0.1404;0.0199;-2.2670;0.1186;-0.1404;0.0199;1;0
69;69.0000;0.1927;0.1560;-0.1082;0.0332;-3.1149;0.1560;-0.1082;0.0332;1;0
70;70.0000;0.2210;0.1808;-0.1271;0.0018;-3.6190;0.1808;-0.1271;0.0018;1;0
71;71.0000;0.1883;0.1364;-0.1280;-0.0217;-2.5334;0.1364;-0.1280;-0.0217;1;0
72;72.0000;0.1911;0.1574;-0.0989;0.0443;-3.2702;0.1574;-0.0989;0.0443;1;0
73;73.0000;0.1678;0.1203;-0.1099;-0.0402;-2.2672;0.1203;-0.1099;-0.0402;1;0
74;74.0000;0.1337;0.0942;-0.0937;0.0148;-1.8171;0.0942;-0.0937;0.0148;1;0
75;75.0000;0.1292;0.0807;-0.0987;0.0211;-1.5423;0.0807;-0.0987;0.0211;1;0
76;76.0000;0.1554;0.0609;-0.1404;0.0268;-1.0231;0.0609;-0.1404;0.0268;1;0
77;77.0000;0.1668;0.0245;-0.1466;0.0758;-0.2820;0.0245;-0.1466;0.0758;1;0
78;78.0000;0.2052;0.0565;-0.1639;0.1097;-0.9783;0.0565;-0.1639;0.1097;1;0
79;79.0000;0.1714;0.0687;-0.1180;0.1035;-1.3685;0.0687;-0.1180;0.1035;1;0
80;80.0000;0.1343;0.0895;-0.0888;0.0462;-1.7644;0.0895;-0.0888;0.0462;1;0
81;81.0000;0.1576;0.1286;-0.0881;0.0228;-2.5489;0.1286;-0.0881;0.0228;1;0
82;82.0000;0.1373;0.1157;-0.0735;0.0068;-2.3260;0.1157;-0.0735;0.0068;1;0
83;83.0000;0.1575;0.1072;-0.1146;-0.0136;-1.9905;0.1072;-0.1146;-0.0136;1;0
84;84.0000;0.2039;0.1355;-0.1482;0.0356;-1.9905;0.1355;-0.1482;0.0356;1;1
85;85.0000;0.3261;0.0972;-0.1451;0.2754;-2.1517;0.0972;-0.1451;0.2754;1;0
86;86.0000;0.2128;0.1314;-0.1581;0.0551;-2.5548;0.1314;-0.1581;0.0551;1;0
87;87.0000;0.1853;0.1523;-0.0983;0.0381;-3.1784;0.1523;-0.0983;0.0381;1;0
88;88.0000;0.1624;0.1468;-0.0514;-0.0469;-2.9971;0.1468;-0.0514;-0.0469;1;0
89;89.0000;0.1910;0.1682;-0.0649;-0.0633;-3.3803;0.1682;-0.0649;-0.0633;1;0
90;90.0000;0.2198;0.2031;-0.0614;-0.0574;-3.3803;0.2031;-0.0614;-0.0574;1;1
91;91.0000;0.2876;0.1956;0.0003;0.2108;-4.5713;0.1956;0.0003;0.2108;1;0
92;92.0000;0.2295;0.1711;0.0301;-0.1499;-3.5272;0.1711;0.0301;-0.1499;1;0
93;93.0000;0.2387;0.1968;0.0248;-0.1328;-4.1101;0.1968;0.0248;-0.1328;1;0
94;94.0000;0.2848;0.2358;0.0506;-0.1514;-5.0329;0.2358;0.0506;-0.1514;1;0
95;95.0000;0.2885;0.1893;-0.0047;-0.2178;-3.7730;0.1893;-0.0047;-0.2178;1;0
96;96.0000;0.2263;0.1811;-0.0433;-0.1286;-3.6140;0.1811;-0.0433;-0.1286;1;0
97;97.0000;0.2331;0.2157;-0.0289;-0.0836;-4.5184;0.2157;-0.0289;-0.0836;1;0
98;98.0000;0.2217;0.1697;-0.0217;-0.1411;-3.4262;0.1697;-0.0217;-0.1411;1;0
99;99.0000;0.1944;0.1635;-0.0194;-0.1034;-3.3250;0.1635;-0.0194;-0.1034;1;0
100;100.0000;0.2235;0.2040;0.0122;-0.0906;-3.3250;0.1635;-0.0194;-0.1034;1;0

